Quantum friction for a scalar model: spatial dependence and higher orders

We use a perturbative approach to evaluate transition amplitudes corresponding to quantum friction, for a scalar model describing an atom which moves at a constant velocity, close to a material plane. In particular, we present results on the probability density per unit time of exciting degrees of freedom on specific regions of the plane. This allows one to know spatial features of the effect which could have practical relevance, for instance, for the design of nanodevices.

==> probu.dat <==
0.000000000000000000e+00	0.000000000000000000e+00
1.001001001001001047e-04	0.000000000000000000e+00
2.002002002002002093e-04	0.000000000000000000e+00
3.003003003003003411e-04	0.000000000000000000e+00
4.004004004004004186e-04	0.000000000000000000e+00
5.005005005005004962e-04	0.000000000000000000e+00
6.006006006006006821e-04	0.000000000000000000e+00
7.007007007007007597e-04	0.000000000000000000e+00
8.008008008008008372e-04	0.000000000000000000e+00
9.009009009009009148e-04	0.000000000000000000e+00
1.001001001001000992e-03	0.000000000000000000e+00
1.101101101101101178e-03	0.000000000000000000e+00
1.201201201201201364e-03	0.000000000000000000e+00
1.301301301301301333e-03	0.000000000000000000e+00
1.401401401401401519e-03	0.000000000000000000e+00
1.501501501501501488e-03	0.000000000000000000e+00
1.601601601601601674e-03	0.000000000000000000e+00
1.701701701701701860e-03	0.000000000000000000e+00
1.801801801801801830e-03	0.000000000000000000e+00
1.901901901901902016e-03	0.000000000000000000e+00
2.002002002002001985e-03	0.000000000000000000e+00
2.102102102102102171e-03	0.000000000000000000e+00
2.202202202202202357e-03	0.000000000000000000e+00
2.302302302302302543e-03	0.000000000000000000e+00
2.402402402402402729e-03	0.000000000000000000e+00
2.502502502502502481e-03	0.000000000000000000e+00
2.602602602602602667e-03	0.000000000000000000e+00
2.702702702702702853e-03	0.000000000000000000e+00
2.802802802802803039e-03	0.000000000000000000e+00
2.902902902902903225e-03	0.000000000000000000e+00
3.003003003003002977e-03	0.000000000000000000e+00
3.103103103103103163e-03	0.000000000000000000e+00
3.203203203203203349e-03	0.000000000000000000e+00
3.303303303303303535e-03	0.000000000000000000e+00
3.403403403403403721e-03	0.000000000000000000e+00
3.503503503503503473e-03	0.000000000000000000e+00
3.603603603603603659e-03	0.000000000000000000e+00
3.703703703703703845e-03	0.000000000000000000e+00
3.803803803803804031e-03	0.000000000000000000e+00
3.903903903903904217e-03	0.000000000000000000e+00
4.004004004004003969e-03	0.000000000000000000e+00
4.104104104104104589e-03	0.000000000000000000e+00
4.204204204204204341e-03	0.000000000000000000e+00
4.304304304304304093e-03	0.000000000000000000e+00
4.404404404404404713e-03	0.000000000000000000e+00
4.504504504504504465e-03	0.000000000000000000e+00
4.604604604604605085e-03	0.000000000000000000e+00
4.704704704704704837e-03	0.000000000000000000e+00
4.804804804804805457e-03	0.000000000000000000e+00
4.904904904904905209e-03	0.000000000000000000e+00
5.005005005005004962e-03	0.000000000000000000e+00
5.105105105105105581e-03	0.000000000000000000e+00
5.205205205205205334e-03	0.000000000000000000e+00
5.305305305305305953e-03	0.000000000000000000e+00
5.405405405405405705e-03	0.000000000000000000e+00
5.505505505505505458e-03	0.000000000000000000e+00
5.605605605605606077e-03	0.000000000000000000e+00
5.705705705705705830e-03	0.000000000000000000e+00
5.805805805805806449e-03	0.000000000000000000e+00
5.905905905905906202e-03	0.000000000000000000e+00
6.006006006006005954e-03	0.000000000000000000e+00
6.106106106106106574e-03	0.000000000000000000e+00
6.206206206206206326e-03	0.000000000000000000e+00
6.306306306306306945e-03	0.000000000000000000e+00
6.406406406406406698e-03	0.000000000000000000e+00
6.506506506506506450e-03	0.000000000000000000e+00
6.606606606606607070e-03	0.000000000000000000e+00
6.706706706706706822e-03	0.000000000000000000e+00
6.806806806806807442e-03	0.000000000000000000e+00
6.906906906906907194e-03	0.000000000000000000e+00
7.007007007007006946e-03	0.000000000000000000e+00
7.107107107107107566e-03	0.000000000000000000e+00
7.207207207207207318e-03	0.000000000000000000e+00
7.307307307307307938e-03	0.000000000000000000e+00
7.407407407407407690e-03	0.000000000000000000e+00
7.507507507507507442e-03	0.000000000000000000e+00
7.607607607607608062e-03	0.000000000000000000e+00
7.707707707707707814e-03	0.000000000000000000e+00
7.807807807807808434e-03	0.000000000000000000e+00
7.907907907907909054e-03	0.000000000000000000e+00
8.008008008008007939e-03	0.000000000000000000e+00
8.108108108108108558e-03	0.000000000000000000e+00
8.208208208208209178e-03	0.000000000000000000e+00
8.308308308308308063e-03	0.000000000000000000e+00
8.408408408408408682e-03	0.000000000000000000e+00
8.508508508508509302e-03	0.000000000000000000e+00
8.608608608608608187e-03	0.000000000000000000e+00
8.708708708708708807e-03	0.000000000000000000e+00
8.808808808808809426e-03	0.000000000000000000e+00
8.908908908908910046e-03	0.000000000000000000e+00
9.009009009009008931e-03	0.000000000000000000e+00
9.109109109109109551e-03	0.000000000000000000e+00
9.209209209209210170e-03	0.000000000000000000e+00
9.309309309309309055e-03	0.000000000000000000e+00
9.409409409409409675e-03	0.000000000000000000e+00
9.509509509509510294e-03	0.000000000000000000e+00
9.609609609609610914e-03	0.000000000000000000e+00
9.709709709709709799e-03	0.000000000000000000e+00
9.809809809809810419e-03	0.000000000000000000e+00
9.909909909909911038e-03	0.000000000000000000e+00
1.001001001001000992e-02	0.000000000000000000e+00
1.011011011011011054e-02	0.000000000000000000e+00
1.021021021021021116e-02	0.000000000000000000e+00
1.031031031031031005e-02	0.000000000000000000e+00
1.041041041041041067e-02	0.000000000000000000e+00
1.051051051051051129e-02	0.000000000000000000e+00
1.061061061061061191e-02	0.000000000000000000e+00
1.071071071071071079e-02	0.000000000000000000e+00
1.081081081081081141e-02	0.000000000000000000e+00
1.091091091091091203e-02	0.000000000000000000e+00
1.101101101101101092e-02	0.000000000000000000e+00
1.111111111111111154e-02	0.000000000000000000e+00
1.121121121121121215e-02	0.000000000000000000e+00
1.131131131131131104e-02	0.000000000000000000e+00
1.141141141141141166e-02	0.000000000000000000e+00
1.151151151151151228e-02	0.000000000000000000e+00
1.161161161161161290e-02	0.000000000000000000e+00
1.171171171171171178e-02	0.000000000000000000e+00
1.181181181181181240e-02	0.000000000000000000e+00
1.191191191191191302e-02	0.000000000000000000e+00
1.201201201201201191e-02	0.000000000000000000e+00
1.211211211211211253e-02	0.000000000000000000e+00
1.221221221221221315e-02	0.000000000000000000e+00
1.231231231231231203e-02	0.000000000000000000e+00
1.241241241241241265e-02	0.000000000000000000e+00
1.251251251251251327e-02	0.000000000000000000e+00
1.261261261261261389e-02	0.000000000000000000e+00
1.271271271271271278e-02	0.000000000000000000e+00
1.281281281281281340e-02	0.000000000000000000e+00
1.291291291291291402e-02	0.000000000000000000e+00
1.301301301301301290e-02	0.000000000000000000e+00
1.311311311311311352e-02	0.000000000000000000e+00
1.321321321321321414e-02	0.000000000000000000e+00
1.331331331331331476e-02	0.000000000000000000e+00
1.341341341341341364e-02	0.000000000000000000e+00
1.351351351351351426e-02	0.000000000000000000e+00
1.361361361361361488e-02	0.000000000000000000e+00
1.371371371371371377e-02	0.000000000000000000e+00
1.381381381381381439e-02	0.000000000000000000e+00
1.391391391391391501e-02	0.000000000000000000e+00
1.401401401401401389e-02	0.000000000000000000e+00
1.411411411411411451e-02	0.000000000000000000e+00
1.421421421421421513e-02	0.000000000000000000e+00
1.431431431431431575e-02	0.000000000000000000e+00
1.441441441441441464e-02	0.000000000000000000e+00
1.451451451451451526e-02	0.000000000000000000e+00
1.461461461461461588e-02	0.000000000000000000e+00
1.471471471471471476e-02	0.000000000000000000e+00
1.481481481481481538e-02	0.000000000000000000e+00
1.491491491491491600e-02	0.000000000000000000e+00
1.501501501501501488e-02	0.000000000000000000e+00
1.511511511511511550e-02	0.000000000000000000e+00
1.521521521521521612e-02	0.000000000000000000e+00
1.531531531531531674e-02	0.000000000000000000e+00
1.541541541541541563e-02	0.000000000000000000e+00
1.551551551551551625e-02	0.000000000000000000e+00
1.561561561561561687e-02	0.000000000000000000e+00
1.571571571571571749e-02	0.000000000000000000e+00
1.581581581581581811e-02	0.000000000000000000e+00
1.591591591591591526e-02	0.000000000000000000e+00
1.601601601601601588e-02	0.000000000000000000e+00
1.611611611611611650e-02	0.000000000000000000e+00
1.621621621621621712e-02	0.000000000000000000e+00
1.631631631631631774e-02	0.000000000000000000e+00
1.641641641641641836e-02	0.000000000000000000e+00
1.651651651651651898e-02	0.000000000000000000e+00
1.661661661661661613e-02	0.000000000000000000e+00
1.671671671671671675e-02	0.000000000000000000e+00
1.681681681681681736e-02	0.000000000000000000e+00
1.691691691691691798e-02	0.000000000000000000e+00
1.701701701701701860e-02	0.000000000000000000e+00
1.711711711711711922e-02	0.000000000000000000e+00
1.721721721721721637e-02	0.000000000000000000e+00
1.731731731731731699e-02	0.000000000000000000e+00
1.741741741741741761e-02	0.000000000000000000e+00
1.751751751751751823e-02	0.000000000000000000e+00
1.761761761761761885e-02	0.000000000000000000e+00
1.771771771771771947e-02	0.000000000000000000e+00
1.781781781781782009e-02	0.000000000000000000e+00
1.791791791791791724e-02	0.000000000000000000e+00
1.801801801801801786e-02	0.000000000000000000e+00
1.811811811811811848e-02	0.000000000000000000e+00
1.821821821821821910e-02	0.000000000000000000e+00
1.831831831831831972e-02	0.000000000000000000e+00
1.841841841841842034e-02	0.000000000000000000e+00
1.851851851851852096e-02	0.000000000000000000e+00
1.861861861861861811e-02	0.000000000000000000e+00
1.871871871871871873e-02	0.000000000000000000e+00
1.881881881881881935e-02	0.000000000000000000e+00
1.891891891891891997e-02	0.000000000000000000e+00
1.901901901901902059e-02	0.000000000000000000e+00
1.911911911911912121e-02	0.000000000000000000e+00
1.921921921921922183e-02	0.000000000000000000e+00
1.931931931931931898e-02	0.000000000000000000e+00
1.941941941941941960e-02	0.000000000000000000e+00
1.951951951951952022e-02	0.000000000000000000e+00
1.961961961961962084e-02	0.000000000000000000e+00
1.971971971971972146e-02	0.000000000000000000e+00
1.981981981981982208e-02	0.000000000000000000e+00
1.991991991991991923e-02	0.000000000000000000e+00
2.002002002002001985e-02	0.000000000000000000e+00
2.012012012012012047e-02	4.292015506898979637e-77
2.022022022022022109e-02	1.035924362753469731e-43
2.032032032032032171e-02	4.555581983067285903e-31
2.042042042042042232e-02	2.210263534949066524e-24
2.052052052052052294e-02	3.140940893429898034e-20
2.062062062062062009e-02	2.165919306888627536e-17
2.072072072072072071e-02	2.534742802194148898e-15
2.082082082082082133e-02	9.580176339334386690e-14
2.092092092092092195e-02	1.684340825089466714e-12
2.102102102102102257e-02	1.720857867785371072e-11
2.112112112112112319e-02	1.179366023337355292e-10
2.122122122122122381e-02	5.972702685953743310e-10
2.132132132132132096e-02	2.391663990475974800e-09
2.142142142142142158e-02	7.950860076923200722e-09
2.152152152152152220e-02	2.140944054625815980e-08
2.162162162162162282e-02	5.499464038184134900e-08
2.172172172172172344e-02	1.258447340236273364e-07
2.182182182182182406e-02	2.644185603240825337e-07
2.192192192192192121e-02	5.167583387264982888e-07
2.202202202202202183e-02	9.492376479581439065e-07
2.212212212212212245e-02	1.652950944343659291e-06
2.222222222222222307e-02	2.747830307153473593e-06
2.232232232232232369e-02	4.386164373561309964e-06
2.242242242242242431e-02	6.755895387633417459e-06
2.252252252252252493e-02	1.008233324728006299e-05
2.262262262262262208e-02	1.462980023935547496e-05
2.272272272272272270e-02	2.070210909366168204e-05
2.282282282282282332e-02	2.864232669133162835e-05
2.292292292292292394e-02	3.883182647155121155e-05
2.302302302302302456e-02	5.168871621804859730e-05
2.312312312312312518e-02	6.766573810363575732e-05
2.322322322322322580e-02	8.724774117687328009e-05
2.332332332332332295e-02	1.109488236766272115e-04
2.342342342342342357e-02	1.393092425563604176e-04
2.352352352352352419e-02	1.728921631553900339e-04
2.362362362362362481e-02	2.122803383273093314e-04
2.372372372372372543e-02	2.580727736236964405e-04
2.382382382382382605e-02	3.108814239632127835e-04
2.392392392392392667e-02	3.713279973075645120e-04
2.402402402402402382e-02	4.400408606867213784e-04
2.412412412412412444e-02	5.176521053928940207e-04
2.422422422422422505e-02	6.047947803465784488e-04
2.432432432432432567e-02	7.021003094853535669e-04
2.442442442442442629e-02	8.101961018358968180e-04
2.452452452452452691e-02	9.297033584284662006e-04
2.462462462462462406e-02	1.061235076504032059e-03
2.472472472472472468e-02	1.205394248465550475e-03
2.482482482482482530e-02	1.362772250652431044e-03
2.492492492492492592e-02	1.533947405464614489e-03
2.502502502502502654e-02	1.719483766455460463e-03
2.512512512512512716e-02	1.919929974569956326e-03
2.522522522522522778e-02	2.135818363981259460e-03
2.532532532532532493e-02	2.367664167958775153e-03
2.542542542542542555e-02	2.615964869666598854e-03
2.552552552552552617e-02	2.881199678619868285e-03
2.562562562562562679e-02	3.163829122774869645e-03
2.572572572572572741e-02	3.464294746507915520e-03
2.582582582582582803e-02	3.783018905098798831e-03
2.592592592592592865e-02	4.120404646753089706e-03
2.602602602602602580e-02	4.476835673656346173e-03
2.612612612612612642e-02	4.852676374036575362e-03
2.622622622622622704e-02	5.248271917706863292e-03
2.632632632632632766e-02	5.663948408059006102e-03
2.642642642642642828e-02	6.100013083972196000e-03
2.652652652652652890e-02	6.556754565583751415e-03
2.662662662662662952e-02	7.034443138336107793e-03
2.672672672672672667e-02	7.533331070163226673e-03
2.682682682682682729e-02	8.053652957107509253e-03
2.692692692692692791e-02	8.595626093063437473e-03
2.702702702702702853e-02	9.159450859727360020e-03
2.712712712712712915e-02	9.745311133190815572e-03
2.722722722722722977e-02	1.035337470395086487e-02
2.732732732732732692e-02	1.098379370742295566e-02
2.742742742742742754e-02	1.163670506233195449e-02
2.752752752752752816e-02	1.231223091462539145e-02
2.762762762762762878e-02	1.301047908480079500e-02
2.772772772772772940e-02	1.373154351676685037e-02
2.782782782782783002e-02	1.447550472656792230e-02
2.792792792792793063e-02	1.524243024949311839e-02
2.802802802802802778e-02	1.603237508426707397e-02
2.812812812812812840e-02	1.684538213317953587e-02
2.822822822822822902e-02	1.768148263715687077e-02
2.832832832832832964e-02	1.854069660491159538e-02
2.842842842842843026e-02	1.942303323542581006e-02
2.852852852852853088e-02	2.032849133313424303e-02
2.862862862862863150e-02	2.125705971527036900e-02
2.872872872872872865e-02	2.220871761092834198e-02
2.882882882882882927e-02	2.318343505147399050e-02
2.892892892892892989e-02	2.418117325200850459e-02
2.902902902902903051e-02	2.520188498365504362e-02
2.912912912912913113e-02	2.624551493649400491e-02
2.922922922922923175e-02	2.731200007302562668e-02
2.932932932932933237e-02	2.840126997208341011e-02
2.942942942942942952e-02	2.951324716316301028e-02
2.952952952952953014e-02	3.064784745116673134e-02
2.962962962962963076e-02	3.180498023159524651e-02
2.972972972972973138e-02	3.298454879624635599e-02
2.982982982982983200e-02	3.418645062950480956e-02
2.992992992992993262e-02	3.541057769532731520e-02
3.003003003003002977e-02	3.665681671504632949e-02
3.013013013013013039e-02	3.792504943613116825e-02
3.023023023023023101e-02	3.921515289205765309e-02
3.033033033033033163e-02	4.052699965345032962e-02
3.043043043043043225e-02	4.186045807066884200e-02
3.053053053053053287e-02	4.321539250801851445e-02
3.063063063063063349e-02	4.459166356977090767e-02
3.073073073073073064e-02	4.598912831818593311e-02
3.083083083083083126e-02	4.740764048372873851e-02
3.093093093093093188e-02	4.884705066767856818e-02
3.103103103103103250e-02	5.030720653732774494e-02
3.113113113113113312e-02	5.178795301397017686e-02
3.123123123123123374e-02	5.328913245387714714e-02
3.133133133133133436e-02	5.481058482246009556e-02
3.143143143143143498e-02	5.635214786181567265e-02
3.153153153153153559e-02	5.791365725184925012e-02
3.163163163163163621e-02	5.949494676516974001e-02
3.173173173173172990e-02	6.109584841594494636e-02
3.183183183183183051e-02	6.271619260290720033e-02
3.193193193193193113e-02	6.435580824669034916e-02
3.203203203203203175e-02	6.601452292168207003e-02
3.213213213213213237e-02	6.769216298256708342e-02
3.223223223223223299e-02	6.938855368573523807e-02
3.233233233233233361e-02	7.110351930572479662e-02
3.243243243243243423e-02	7.283688324686540816e-02
3.253253253253253485e-02	7.458846815028452593e-02
3.263263263263263547e-02	7.635809599643318679e-02
3.273273273273273609e-02	7.814558820328607047e-02
3.283283283283283671e-02	7.995076572036463602e-02
3.293293293293293733e-02	8.177344911872992672e-02
3.303303303303303795e-02	8.361345867708443180e-02
3.313313313313313163e-02	8.547061446412319852e-02
3.323323323323323225e-02	8.734473641726540893e-02
3.333333333333333287e-02	8.923564441789583190e-02
3.343343343343343349e-02	9.114315836324352049e-02
3.353353353353353411e-02	9.306709823501739531e-02
3.363363363363363473e-02	9.500728416491796557e-02
3.373373373373373535e-02	9.696353649713848610e-02
3.383383383383383597e-02	9.893567584796617020e-02
3.393393393393393659e-02	1.009235231625915802e-01
3.403403403403403721e-02	1.029268997692281418e-01
3.413413413413413783e-02	1.049456274306424242e-01
3.423423423423423845e-02	1.069795283931926910e-01
3.433433433433433907e-02	1.090284254334686065e-01
3.443443443443443275e-02	1.110921419026220935e-01
3.453453453453453337e-02	1.131705017684783432e-01
3.463463463463463399e-02	1.152633296555087006e-01
3.473473473473473461e-02	1.173704508827499299e-01
3.483483483483483523e-02	1.194916914997460888e-01
3.493493493493493585e-02	1.216268783205907839e-01
3.503503503503503647e-02	1.237758389561413180e-01
3.513513513513513709e-02	1.259384018444771325e-01
3.523523523523523771e-02	1.281143962796695013e-01
3.533533533533533832e-02	1.303036524389294404e-01
3.543543543543543894e-02	1.325060014081960169e-01
3.553553553553553956e-02	1.347212752062280361e-01
3.563563563563564018e-02	1.369493068072554776e-01
3.573573573573574080e-02	1.391899301622512020e-01
3.583583583583583448e-02	1.414429802188743313e-01
3.593593593593593510e-02	1.437082929401406750e-01
3.603603603603603572e-02	1.459857053218694134e-01
3.613613613613613634e-02	1.482750554089565798e-01
3.623623623623623696e-02	1.505761823105219999e-01
3.633633633633633758e-02	1.528889262139750405e-01
3.643643643643643820e-02	1.552131283980441034e-01
3.653653653653653882e-02	1.575486312448109438e-01
3.663663663663663944e-02	1.598952782507914172e-01
3.673673673673674006e-02	1.622529140371021805e-01
3.683683683683684068e-02	1.646213843587498449e-01
3.693693693693694130e-02	1.670005361130809107e-01
3.703703703703704192e-02	1.693902173474259032e-01
3.713713713713713560e-02	1.717902772659723187e-01
3.723723723723723622e-02	1.742005662358991347e-01
3.733733733733733684e-02	1.766209357928032186e-01
3.743743743743743746e-02	1.790512386454486959e-01
3.753753753753753808e-02	1.814913286798681691e-01
3.763763763763763870e-02	1.839410609628436000e-01
3.773773773773773932e-02	1.864002917447932506e-01
3.783783783783783994e-02	1.888688784620913830e-01
3.793793793793794056e-02	1.913466797388452545e-01
3.803803803803804118e-02	1.938335553881534445e-01
3.813813813813814180e-02	1.963293664128685778e-01
3.823823823823824242e-02	1.988339750058864819e-01
3.833833833833834304e-02	2.013472445499829011e-01
3.843843843843844366e-02	2.038690396172197772e-01
3.853853853853853734e-02	2.063992259679387486e-01
3.863863863863863796e-02	2.089376705493625475e-01
3.873873873873873858e-02	2.114842414938212789e-01
3.883883883883883920e-02	2.140388081166227086e-01
3.893893893893893982e-02	2.166012409135816552e-01
3.903903903903904044e-02	2.191714115582271138e-01
3.913913913913914105e-02	2.217491928987002925e-01
3.923923923923924167e-02	2.243344589543595780e-01
3.933933933933934229e-02	2.269270849121082234e-01
3.943943943943944291e-02	2.295269471224565261e-01
3.953953953953954353e-02	2.321339230953331501e-01
3.963963963963964415e-02	2.347478914956582785e-01
3.973973973973974477e-02	2.373687321386907523e-01
3.983983983983983845e-02	2.399963259851608521e-01
3.993993993993993907e-02	2.426305551362019086e-01
4.004004004004003969e-02	2.452713028280877616e-01
4.014014014014014031e-02	2.479184534267915574e-01
4.024024024024024093e-02	2.505718924223724331e-01
4.034034034034034155e-02	2.532315064232009694e-01
4.044044044044044217e-02	2.558971831500335692e-01
4.054054054054054279e-02	2.585688114299427021e-01
4.064064064064064341e-02	2.612462811901146154e-01
4.074074074074074403e-02	2.639294834515193422e-01
4.084084084084084465e-02	2.666183103224639694e-01
4.094094094094094527e-02	2.693126549920351609e-01
4.104104104104104589e-02	2.720124117234383188e-01
4.114114114114113957e-02	2.747174758472417655e-01
4.124124124124124019e-02	2.774277437545308866e-01
4.134134134134134081e-02	2.801431128899791179e-01
4.144144144144144143e-02	2.828634817448439365e-01
4.154154154154154205e-02	2.855887498498911325e-01
4.164164164164164267e-02	2.883188177682547426e-01
4.174174174174174329e-02	2.910535870882370868e-01
4.184184184184184391e-02	2.937929604160562369e-01
4.194194194194194453e-02	2.965368413685420812e-01
4.204204204204204515e-02	2.992851345657909223e-01
4.214214214214214577e-02	3.020377456237785530e-01
4.224224224224224639e-02	3.047945811469387478e-01
4.234234234234234701e-02	3.075555487207118910e-01
4.244244244244244763e-02	3.103205569040651812e-01
4.254254254254254131e-02	3.130895152219914657e-01
4.264264264264264193e-02	3.158623341579882005e-01
4.274274274274274255e-02	3.186389251465206462e-01
4.284284284284284317e-02	3.214192005654739059e-01
4.294294294294294378e-02	3.242030737285945818e-01
4.304304304304304440e-02	3.269904588779286025e-01
4.314314314314314502e-02	3.297812711762545534e-01
4.324324324324324564e-02	3.325754266995180064e-01
4.334334334334334626e-02	3.353728424292689581e-01
4.344344344344344688e-02	3.381734362451035425e-01
4.354354354354354750e-02	3.409771269171149033e-01
4.364364364364364812e-02	3.437838340983534469e-01
4.374374374374374874e-02	3.465934783191765844e-01
4.384384384384384242e-02	3.494059809722410148e-01
4.394394394394394304e-02	3.522212643162370704e-01
4.404404404404404366e-02	3.550392514609348460e-01
4.414414414414414428e-02	3.578598663615951136e-01
4.424424424424424490e-02	3.606830338115358248e-01
4.434434434434434552e-02	3.635086794347224259e-01
4.444444444444444614e-02	3.663367296783843208e-01
4.454454454454454676e-02	3.691671118056577550e-01
4.464464464464464738e-02	3.719997538882577892e-01
4.474474474474474800e-02	3.748345847991801927e-01
4.484484484484484862e-02	3.776715342054347557e-01
4.494494494494494924e-02	3.805105325608106326e-01
4.504504504504504986e-02	3.833515110986761565e-01
4.514514514514515048e-02	3.861944018248124610e-01
4.524524524524524416e-02	3.890391375102842941e-01
4.534534534534534478e-02	3.918856516843456372e-01
4.544544544544544540e-02	3.947338786273852929e-01
4.554554554554554602e-02	3.975837533639094423e-01
4.564564564564564664e-02	4.004352116555636165e-01
4.574574574574574726e-02	4.032881899941963555e-01
4.584584584584584788e-02	4.061426255949622810e-01
4.594594594594594850e-02	4.089984563894673020e-01
4.604604604604604912e-02	4.118556210189553979e-01
4.614614614614614974e-02	4.147140588275395334e-01
4.624624624624625036e-02	4.175737098554744842e-01
4.634634634634635098e-02	4.204345148324741266e-01
4.644644644644645159e-02	4.232964151710729150e-01
4.654654654654654528e-02	4.261593529600319341e-01
4.664664664664664590e-02	4.290232709577911363e-01
4.674674674674674651e-02	4.318881125859640457e-01
4.684684684684684713e-02	4.347538219228824774e-01
4.694694694694694775e-02	4.376203436971841110e-01
4.704704704704704837e-02	4.404876232814470272e-01
4.714714714714714899e-02	4.433556066858727052e-01
4.724724724724724961e-02	4.462242405520129851e-01
4.734734734734735023e-02	4.490934721465463797e-01
4.744744744744745085e-02	4.519632493551001273e-01
4.754754754754755147e-02	4.548335206761203175e-01
4.764764764764765209e-02	4.577042352147893678e-01
4.774774774774775271e-02	4.605753426769900183e-01
4.784784784784785333e-02	4.634467933633181214e-01
4.794794794794794701e-02	4.663185381631427817e-01
4.804804804804804763e-02	4.691905285487141253e-01
4.814814814814814825e-02	4.720627165693176419e-01
4.824824824824824887e-02	4.749350548454775445e-01
4.834834834834834949e-02	4.778074965632083115e-01
4.844844844844845011e-02	4.806799954683115272e-01
4.854854854854855073e-02	4.835525058607220705e-01
4.864864864864865135e-02	4.864249825889022660e-01
4.874874874874875197e-02	4.892973810442808325e-01
4.884884884884885259e-02	4.921696571557424016e-01
4.894894894894895321e-02	4.950417673841615018e-01
4.904904904904905383e-02	4.979136687169858355e-01
4.914914914914915445e-02	5.007853186628647979e-01
4.924924924924924813e-02	5.036566752463257357e-01
4.934934934934934875e-02	5.065276970024971126e-01
4.944944944944944937e-02	5.093983429718762501e-01
4.954954954954954999e-02	5.122685726951463625e-01
4.964964964964965061e-02	5.151383462080380005e-01
4.974974974974975123e-02	5.180076240362359030e-01
4.984984984984985185e-02	5.208763671903329229e-01
4.994994994994995247e-02	5.237445371608290268e-01
5.005005005005005309e-02	5.266120959131753709e-01
5.015015015015015371e-02	5.294790058828636736e-01
5.025025025025025432e-02	5.323452299705609958e-01
5.035035035035035494e-02	5.352107315372884866e-01
5.045045045045045556e-02	5.380754743996439826e-01
5.055055055055055618e-02	5.409394228250716807e-01
5.065065065065064986e-02	5.438025415271707796e-01
5.075075075075075048e-02	5.466647956610541925e-01
5.085085085085085110e-02	5.495261508187434529e-01
5.095095095095095172e-02	5.523865730246140249e-01
5.105105105105105234e-02	5.552460287308775833e-01
5.115115115115115296e-02	5.581044848131102576e-01
5.125125125125125358e-02	5.609619085658233972e-01
5.135135135135135420e-02	5.638182676980730834e-01
5.145145145145145482e-02	5.666735303291161596e-01
5.155155155155155544e-02	5.695276649841037875e-01
5.165165165165165606e-02	5.723806405898186345e-01
5.175175175175175668e-02	5.752324264704522516e-01
5.185185185185185730e-02	5.780829923434221973e-01
5.195195195195195098e-02	5.809323083152315714e-01
5.205205205205205160e-02	5.837803448773674075e-01
5.215215215215215222e-02	5.866270729022380337e-01
5.225225225225225284e-02	5.894724636391516226e-01
5.235235235235235346e-02	5.923164887103333776e-01
5.245245245245245408e-02	5.951591201069807990e-01
5.255255255255255470e-02	5.980003301853579201e-01
5.265265265265265532e-02	6.008400916629298427e-01
5.275275275275275594e-02	6.036783776145319136e-01
5.285285285285285656e-02	6.065151614685776460e-01
5.295295295295295718e-02	6.093504170033078315e-01
5.305305305305305780e-02	6.121841183430698496e-01
5.315315315315315842e-02	6.150162399546402758e-01
5.325325325325325904e-02	6.178467566435791314e-01
5.335335335335335272e-02	6.206756435506246561e-01
5.345345345345345334e-02	6.235028761481200554e-01
5.355355355355355396e-02	6.263284302364787726e-01
5.365365365365365458e-02	6.291522819406822897e-01
5.375375375375375520e-02	6.319744077068168986e-01
5.385385385385385582e-02	6.347947842986407796e-01
5.395395395395395644e-02	6.376133887941888290e-01
5.405405405405405705e-02	6.404301985824092380e-01
5.415415415415415767e-02	6.432451913598362658e-01
5.425425425425425829e-02	6.460583451272944311e-01
5.435435435435435891e-02	6.488696381866366769e-01
5.445445445445445953e-02	6.516790491375161753e-01
5.455455455455456015e-02	6.544865568741896622e-01
5.465465465465465383e-02	6.572921405823535235e-01
5.475475475475475445e-02	6.600957797360131885e-01
5.485485485485485507e-02	6.628974540943818328e-01
5.495495495495495569e-02	6.656971436988116109e-01
5.505505505505505631e-02	6.684948288697587504e-01
5.515515515515515693e-02	6.712904902037746258e-01
5.525525525525525755e-02	6.740841085705311375e-01
5.535535535535535817e-02	6.768756651098751798e-01
5.545545545545545879e-02	6.796651412289146377e-01
5.555555555555555941e-02	6.824525185991298093e-01
5.565565565565566003e-02	6.852377791535213536e-01
5.575575575575576065e-02	6.880209050837801099e-01
5.585585585585586127e-02	6.908018788374917785e-01
5.595595595595596189e-02	6.935806831153660257e-01
5.605605605605605557e-02	6.963573008684975640e-01
5.615615615615615619e-02	6.991317152956523229e-01
5.625625625625625681e-02	7.019039098405838173e-01
5.635635635635635743e-02	7.046738681893753853e-01
5.645645645645645805e-02	7.074415742678104024e-01
5.655655655655655867e-02	7.102070122387714735e-01
5.665665665665665929e-02	7.129701664996627164e-01
5.675675675675675991e-02	7.157310216798616898e-01
5.685685685685686053e-02	7.184895626381962996e-01
5.695695695695696115e-02	7.212457744604485743e-01
5.705705705705706177e-02	7.239996424568830857e-01
5.715715715715716239e-02	7.267511521598021274e-01
5.725725725725726301e-02	7.295002893211250949e-01
5.735735735735735669e-02	7.322470399099938465e-01
5.745745745745745731e-02	7.349913901104039304e-01
5.755755755755755793e-02	7.377333263188556867e-01
5.765765765765765855e-02	7.404728351420362120e-01
5.775775775775775916e-02	7.432099033945209765e-01
5.785785785785785978e-02	7.459445180964999755e-01
5.795795795795796040e-02	7.486766664715291952e-01
5.805805805805806102e-02	7.514063359443037271e-01
5.815815815815816164e-02	7.541335141384543084e-01
5.825825825825826226e-02	7.568581888743675101e-01
5.835835835835836288e-02	7.595803481670289070e-01
5.845845845845846350e-02	7.622999802238863420e-01
5.855855855855856412e-02	7.650170734427387265e-01
5.865865865865866474e-02	7.677316164096440465e-01
5.875875875875875842e-02	7.704435978968511289e-01
5.885885885885885904e-02	7.731530068607528339e-01
5.895895895895895966e-02	7.758598324398575663e-01
5.905905905905906028e-02	7.785640639527867668e-01
5.915915915915916090e-02	7.812656908962910540e-01
5.925925925925926152e-02	7.839647029432843528e-01
5.935935935935936214e-02	7.866610899409036683e-01
5.945945945945946276e-02	7.893548419085860690e-01
5.955955955955956338e-02	7.920459490361653199e-01
5.965965965965966400e-02	7.947344016819910539e-01
5.975975975975976462e-02	7.974201903710642636e-01
5.985985985985986524e-02	8.001033057931956627e-01
5.995995995995996586e-02	8.027837388011805908e-01
6.006006006006005954e-02	8.054614804089940128e-01
6.016016016016016016e-02	8.081365217900056130e-01
6.026026026026026078e-02	8.108088542752119876e-01
6.036036036036036140e-02	8.134784693514874876e-01
6.046046046046046202e-02	8.161453586598536036e-01
6.056056056056056264e-02	8.188095139937677791e-01
6.066066066066066326e-02	8.214709272974283216e-01
6.076076076076076388e-02	8.241295906640971891e-01
6.086086086086086450e-02	8.267854963344422048e-01
6.096096096096096512e-02	8.294386366948953704e-01
6.106106106106106574e-02	8.320890042760267225e-01
6.116116116116116636e-02	8.347365917509393940e-01
6.126126126126126697e-02	8.373813919336774436e-01
6.136136136136136759e-02	8.400233977776530025e-01
6.146146146146146128e-02	8.426626023740881877e-01
6.156156156156156189e-02	8.452989989504755552e-01
6.166166166166166251e-02	8.479325808690515442e-01
6.176176176176176313e-02	8.505633416252894596e-01
6.186186186186186375e-02	8.531912748464050011e-01
6.196196196196196437e-02	8.558163742898816650e-01
6.206206206206206499e-02	8.584386338420052498e-01
6.216216216216216561e-02	8.610580475164216763e-01
6.226226226226226623e-02	8.636746094527029127e-01
6.236236236236236685e-02	8.662883139149319955e-01
6.246246246246246747e-02	8.688991552903028159e-01
6.256256256256256809e-02	8.715071280877310089e-01
6.266266266266266871e-02	8.741122269364858255e-01
6.276276276276276933e-02	8.767144465848292212e-01
6.286286286286286995e-02	8.793137818986755949e-01
6.296296296296297057e-02	8.819102278602598544e-01
6.306306306306307119e-02	8.845037795668252434e-01
6.316316316316317181e-02	8.870944322293208284e-01
6.326326326326327243e-02	8.896821811711128625e-01
6.336336336336337305e-02	8.922670218267130249e-01
6.346346346346345979e-02	8.948489497405163196e-01
6.356356356356356041e-02	8.974279605655550718e-01
6.366366366366366103e-02	9.000040500622635831e-01
6.376376376376376165e-02	9.025772140972572188e-01
6.386386386386386227e-02	9.051474486421240417e-01
6.396396396396396289e-02	9.077147497722305447e-01
6.406406406406406351e-02	9.102791136655362658e-01
6.416416416416416413e-02	9.128405366014253897e-01
6.426426426426426475e-02	9.153990149595474524e-01
6.436436436436436537e-02	9.179545452186717025e-01
6.446446446446446599e-02	9.205071239555522311e-01
6.456456456456456661e-02	9.230567478438078677e-01
6.466466466466466723e-02	9.256034136528099587e-01
6.476476476476476785e-02	9.281471182465851344e-01
6.486486486486486847e-02	9.306878585827282890e-01
6.496496496496496909e-02	9.332256317113262201e-01
6.506506506506506970e-02	9.357604347738932571e-01
6.516516516516517032e-02	9.382922650023212130e-01
6.526526526526527094e-02	9.408211197178336649e-01
6.536536536536537156e-02	9.433469963299573324e-01
6.546546546546547218e-02	9.458698923355024490e-01
6.556556556556557280e-02	9.483898053175503495e-01
6.566566566566567342e-02	9.509067329444594874e-01
6.576576576576577404e-02	9.534206729688742277e-01
6.586586586586587466e-02	9.559316232267466296e-01
6.596596596596597528e-02	9.584395816363719955e-01
6.606606606606607590e-02	9.609445461974287506e-01
6.616616616616616264e-02	9.634465149900327541e-01
6.626626626626626326e-02	9.659454861738010489e-01
6.636636636636636388e-02	9.684414579869221607e-01
6.646646646646646450e-02	9.709344287452404965e-01
6.656656656656656512e-02	9.734243968413478498e-01
6.666666666666666574e-02	9.759113607436857851e-01
6.676676676676676636e-02	9.783953189956560159e-01
6.686686686686686698e-02	9.808762702147407753e-01
6.696696696696696760e-02	9.833542130916346213e-01
6.706706706706706822e-02	9.858291463893814610e-01
6.716716716716716884e-02	9.883010689425237860e-01
6.726726726726726946e-02	9.907699796562582373e-01
6.736736736736737008e-02	9.932358775056046030e-01
6.746746746746747070e-02	9.956987615345774811e-01
6.756756756756757132e-02	9.981586308553705988e-01
6.766766766766767194e-02	1.000615484647551012e+00
6.776776776776777256e-02	1.003069322157255971e+00
6.786786786786787318e-02	1.005520142696405994e+00
6.796796796796797380e-02	1.007967945641919272e+00
6.806806806806807442e-02	1.010412730434938844e+00
6.816816816816817504e-02	1.012854496580064767e+00
6.826826826826827566e-02	1.015293243644598942e+00
6.836836836836837628e-02	1.017728971257791937e+00
6.846846846846847690e-02	1.020161679110102471e+00
6.856856856856857751e-02	1.022591366952462666e+00
6.866866866866867813e-02	1.025018034595551963e+00
6.876876876876877875e-02	1.027441681909076365e+00
6.886886886886886550e-02	1.029862308821059669e+00
6.896896896896896612e-02	1.032279915317137586e+00
6.906906906906906674e-02	1.034694501439862302e+00
6.916916916916916735e-02	1.037106067288013023e+00
6.926926926926926797e-02	1.039514613015913858e+00
6.936936936936936859e-02	1.041920138832760356e+00
6.946946946946946921e-02	1.044322645001950933e+00
6.956956956956956983e-02	1.046722131840425618e+00
6.966966966966967045e-02	1.049118599718016354e+00
6.976976976976977107e-02	1.051512049056795073e+00
6.986986986986987169e-02	1.053902480330438651e+00
6.996996996996997231e-02	1.056289894063592305e+00
7.007007007007007293e-02	1.058674290831246090e+00
7.017017017017017355e-02	1.061055671258113176e+00
7.027027027027027417e-02	1.063434036018018336e+00
7.037037037037037479e-02	1.065809385833289991e+00
7.047047047047047541e-02	1.068181721474160684e+00
7.057057057057057603e-02	1.070551043758172671e+00
7.067067067067067665e-02	1.072917353549590391e+00
7.077077077077077727e-02	1.075280651758819150e+00
7.087087087087087789e-02	1.077640939341830029e+00
7.097097097097097851e-02	1.079998217299591445e+00
7.107107107107107913e-02	1.082352486677502057e+00
7.117117117117117975e-02	1.084703748564839421e+00
7.127127127127128037e-02	1.087052004094204438e+00
7.137137137137138099e-02	1.089397254440976903e+00
7.147147147147148161e-02	1.091739500822775488e+00
7.157157157157156835e-02	1.094078744498924838e+00
7.167167167167166897e-02	1.096414986769925992e+00
7.177177177177176959e-02	1.098748228976934582e+00
7.187187187187187021e-02	1.101078472501241245e+00
7.197197197197197083e-02	1.103405718763763810e+00
7.207207207207207145e-02	1.105729969224536147e+00
7.217217217217217207e-02	1.108051225382211680e+00
7.227227227227227269e-02	1.110369488773564228e+00
7.237237237237237331e-02	1.112684760972999065e+00
7.247247247247247393e-02	1.114997043592067527e+00
7.257257257257257455e-02	1.117306338278986733e+00
7.267267267267267516e-02	1.119612646718164406e+00
7.277277277277277578e-02	1.121915970629728587e+00
7.287287287287287640e-02	1.124216311769063115e+00
7.297297297297297702e-02	1.126513671926347548e+00
7.307307307307307764e-02	1.128808052926101313e+00
7.317317317317317826e-02	1.131099456626733168e+00
7.327327327327327888e-02	1.133387884920096678e+00
7.337337337337337950e-02	1.135673339731048337e+00
7.347347347347348012e-02	1.137955823017011037e+00
7.357357357357358074e-02	1.140235336767543517e+00
7.367367367367368136e-02	1.142511883003912043e+00
7.377377377377378198e-02	1.144785463778668522e+00
7.387387387387388260e-02	1.147056081175234166e+00
7.397397397397398322e-02	1.149323737307481386e+00
7.407407407407408384e-02	1.151588434319329668e+00
7.417417417417418446e-02	1.153850174384336569e+00
7.427427427427427120e-02	1.156108959705300698e+00
7.437437437437437182e-02	1.158364792513862707e+00
7.447447447447447244e-02	1.160617675070114263e+00
7.457457457457457306e-02	1.162867609662209922e+00
7.467467467467467368e-02	1.165114598605983653e+00
7.477477477477477430e-02	1.167358644244569144e+00
7.487487487487487492e-02	1.169599748948021878e+00
7.497497497497497554e-02	1.171837915112952100e+00
7.507507507507507616e-02	1.174073145162152443e+00
7.517517517517517678e-02	1.176305441544236885e+00
7.527527527527527740e-02	1.178534806733278817e+00
7.537537537537537802e-02	1.180761243228457547e+00
7.547547547547547864e-02	1.182984753553701918e+00
7.557557557557557926e-02	1.185205340257347029e+00
7.567567567567567988e-02	1.187423005911784291e+00
7.577577577577578050e-02	1.189637753113123919e+00
7.587587587587588112e-02	1.191849584480854762e+00
7.597597597597598174e-02	1.194058502657511456e+00
7.607607607607608236e-02	1.196264510308345352e+00
7.617617617617618297e-02	1.198467610120995008e+00
7.627627627627628359e-02	1.200667804805165328e+00
7.637637637637638421e-02	1.202865097092304936e+00
7.647647647647648483e-02	1.205059489735291978e+00
7.657657657657658545e-02	1.207250985508120822e+00
7.667667667667668607e-02	1.209439587205590305e+00
7.677677677677678669e-02	1.211625297642999310e+00
7.687687687687688731e-02	1.213808119655843010e+00
7.697697697697697405e-02	1.215988056099512660e+00
7.707707707707707467e-02	1.218165109848998728e+00
7.717717717717717529e-02	1.220339283798596908e+00
7.727727727727727591e-02	1.222510580861619678e+00
7.737737737737737653e-02	1.224679003970106539e+00
7.747747747747747715e-02	1.226844556074541792e+00
7.757757757757757777e-02	1.229007240143571655e+00
7.767767767767767839e-02	1.231167059163726707e+00
7.777777777777777901e-02	1.233324016139147883e+00
7.787787787787787963e-02	1.235478114091312030e+00
7.797797797797798025e-02	1.237629356058765229e+00
7.807807807807808087e-02	1.239777745096853234e+00
7.817817817817818149e-02	1.241923284277461237e+00
7.827827827827828211e-02	1.244065976688750297e+00
7.837837837837838273e-02	1.246205825434900882e+00
7.847847847847848335e-02	1.248342833635858407e+00
7.857857857857858397e-02	1.250477004427078986e+00
7.867867867867868459e-02	1.252608340959280753e+00
7.877877877877878521e-02	1.254736846398197381e+00
7.887887887887888583e-02	1.256862523924333175e+00
7.897897897897898645e-02	1.258985376732719930e+00
7.907907907907908707e-02	1.261105408032681563e+00
7.917917917917918769e-02	1.263222621047593641e+00
7.927927927927928831e-02	1.265337019014652453e+00
7.937937937937938893e-02	1.267448605184640753e+00
7.947947947947948955e-02	1.269557382821702163e+00
7.957957957957957629e-02	1.271663355203110468e+00
7.967967967967967691e-02	1.273766525619052015e+00
7.977977977977977753e-02	1.275866897372395670e+00
7.987987987987987815e-02	1.277964473778481436e+00
7.997997997997997877e-02	1.280059258164899294e+00
8.008008008008007939e-02	1.282151253871275820e+00
8.018018018018018001e-02	1.284240464249062130e+00
8.028028028028028062e-02	1.286326892661324495e+00
8.038038038038038124e-02	1.288410542482536059e+00
8.048048048048048186e-02	1.290491417098371896e+00
8.058058058058058248e-02	1.292569519905505615e+00
8.068068068068068310e-02	1.294644854311410409e+00
8.078078078078078372e-02	1.296717423734156105e+00
8.088088088088088434e-02	1.298787231602218872e+00
8.098098098098098496e-02	1.300854281354279829e+00
8.108108108108108558e-02	1.302918576439039411e+00
8.118118118118118620e-02	1.304980120315022418e+00
8.128128128128128682e-02	1.307038916450392385e+00
8.138138138138138744e-02	1.309094968322765506e+00
8.148148148148148806e-02	1.311148279419025453e+00
8.158158158158158868e-02	1.313198853235142183e+00
8.168168168168168930e-02	1.315246693275992751e+00
8.178178178178178992e-02	1.317291803055181232e+00
8.188188188188189054e-02	1.319334186094864858e+00
8.198198198198199116e-02	1.321373845925578827e+00
8.208208208208209178e-02	1.323410786086064439e+00
8.218218218218219240e-02	1.325445010123098566e+00
8.228228228228227914e-02	1.327476521591324898e+00
8.238238238238237976e-02	1.329505324053088966e+00
8.248248248248248038e-02	1.331531421078271382e+00
8.258258258258258100e-02	1.333554816244125085e+00
8.268268268268268162e-02	1.335575513135117243e+00
8.278278278278278224e-02	1.337593515342764938e+00
8.288288288288288286e-02	1.339608826465481739e+00
8.298298298298298348e-02	1.341621450108420488e+00
8.308308308308308410e-02	1.343631389883317873e+00
8.318318318318318472e-02	1.345638649408344545e+00
8.328328328328328534e-02	1.347643232307951910e+00
8.338338338338338596e-02	1.349645142212724691e+00
8.348348348348348658e-02	1.351644382759233487e+00
8.358358358358358720e-02	1.353640957589888227e+00
8.368368368368368782e-02	1.355634870352793619e+00
8.378378378378378843e-02	1.357626124701607928e+00
8.388388388388388905e-02	1.359614724295402421e+00
8.398398398398398967e-02	1.361600672798520373e+00
8.408408408408409029e-02	1.363583973880438949e+00
8.418418418418419091e-02	1.365564631215635538e+00
8.428428428428429153e-02	1.367542648483450085e+00
8.438438438438439215e-02	1.369518029367953638e+00
8.448448448448449277e-02	1.371490777557816898e+00
8.458458458458459339e-02	1.373460896746177662e+00
8.468468468468469401e-02	1.375428390630514475e+00
8.478478478478479463e-02	1.377393262912517846e+00
8.488488488488489525e-02	1.379355517297965017e+00
8.498498498498498199e-02	1.381315157496595170e+00
8.508508508508508261e-02	1.383272187221985750e+00
8.518518518518518323e-02	1.385226610191432561e+00
8.528528528528528385e-02	1.387178430125826978e+00
8.538538538538538447e-02	1.389127650749539145e+00
8.548548548548548509e-02	1.391074275790297410e+00
8.558558558558558571e-02	1.393018308979076858e+00
8.568568568568568633e-02	1.394959754049979184e+00
8.578578578578578695e-02	1.396898614740122335e+00
8.588588588588588757e-02	1.398834894789525940e+00
8.598598598598598819e-02	1.400768597941002946e+00
8.608608608608608881e-02	1.402699727940046603e+00
8.618618618618618943e-02	1.404628288534724767e+00
8.628628628628629005e-02	1.406554283475569989e+00
8.638638638638639067e-02	1.408477716515474709e+00
8.648648648648649129e-02	1.410398591409587343e+00
8.658658658658659191e-02	1.412316911915206141e+00
8.668668668668669253e-02	1.414232681791679047e+00
8.678678678678679315e-02	1.416145904800300670e+00
8.688688688688689377e-02	1.418056584704212808e+00
8.698698698698699439e-02	1.419964725268305195e+00
8.708708708708709501e-02	1.421870330259119131e+00
8.718718718718719562e-02	1.423773403444748009e+00
8.728728728728729624e-02	1.425673948594743834e+00
8.738738738738739686e-02	1.427571969480020631e+00
8.748748748748749748e-02	1.429467469872764740e+00
8.758758758758759810e-02	1.431360453546338896e+00
8.768768768768768485e-02	1.433250924275190741e+00
8.778778778778778547e-02	1.435138885834768008e+00
8.788788788788788608e-02	1.437024342001421484e+00
8.798798798798798670e-02	1.438907296552322856e+00
8.808808808808808732e-02	1.440787753265375670e+00
8.818818818818818794e-02	1.442665715919128733e+00
8.828828828828828856e-02	1.444541188292691958e+00
8.838838838838838918e-02	1.446414174165651323e+00
8.848848848848848980e-02	1.448284677317988267e+00
8.858858858858859042e-02	1.450152701529994204e+00
8.868868868868869104e-02	1.452018250582191694e+00
8.878878878878879166e-02	1.453881328255253846e+00
8.888888888888889228e-02	1.455741938329924379e+00
8.898898898898899290e-02	1.457600084586940348e+00
8.908908908908909352e-02	1.459455770806953989e+00
8.918918918918919414e-02	1.461309000770458111e+00
8.928928928928929476e-02	1.463159778257708155e+00
8.938938938938939538e-02	1.465008107048648700e+00
8.948948948948949600e-02	1.466853990922839523e+00
8.958958958958959662e-02	1.468697433659383877e+00
8.968968968968969724e-02	1.470538439036855882e+00
8.978978978978979786e-02	1.472377010833227917e+00
8.988988988988989848e-02	1.474213152825802675e+00
8.998998998998999910e-02	1.476046868791143218e+00
9.009009009009009972e-02	1.477878162505003923e+00
9.019019019019020034e-02	1.479707037742262088e+00
9.029029029029030096e-02	1.481533498276852878e+00
9.039039039039038770e-02	1.483357547881702709e+00
9.049049049049048832e-02	1.485179190328663301e+00
9.059059059059058894e-02	1.486998429388445730e+00
9.069069069069068956e-02	1.488815268830561145e+00
9.079079079079079018e-02	1.490629712423254816e+00
9.089089089089089080e-02	1.492441763933443299e+00
9.099099099099099142e-02	1.494251427126655596e+00
9.109109109109109204e-02	1.496058705766970309e+00
9.119119119119119266e-02	1.497863603616957029e+00
9.129129129129129328e-02	1.499666124437617709e+00
9.139139139139139389e-02	1.501466271988326273e+00
9.149149149149149451e-02	1.503264050026772658e+00
9.159159159159159513e-02	1.505059462308906859e+00
9.169169169169169575e-02	1.506852512588879422e+00
9.179179179179179637e-02	1.508643204618988598e+00
9.189189189189189699e-02	1.510431542149625495e+00
9.199199199199199761e-02	1.512217528929218124e+00
9.209209209209209823e-02	1.514001168704179445e+00
9.219219219219219885e-02	1.515782465218854513e+00
9.229229229229229947e-02	1.517561422215468081e+00
9.239239239239240009e-02	1.519338043434073082e+00
9.249249249249250071e-02	1.521112332612500007e+00
9.259259259259260133e-02	1.522884293486307161e+00
9.269269269269270195e-02	1.524653929788729823e+00
9.279279279279280257e-02	1.526421245250633607e+00
9.289289289289290319e-02	1.528186243600464289e+00
9.299299299299300381e-02	1.529948928564200727e+00
9.309309309309309055e-02	1.531709303865308680e+00
9.319319319319319117e-02	1.533467373224694175e+00
9.329329329329329179e-02	1.535223140360655991e+00
9.339339339339339241e-02	1.536976608988842141e+00
9.349349349349349303e-02	1.538727782822207013e+00
9.359359359359359365e-02	1.540476665570963855e+00
9.369369369369369427e-02	1.542223260942541918e+00
9.379379379379379489e-02	1.543967572641546937e+00
9.389389389389389551e-02	1.545709604369714718e+00
9.399399399399399613e-02	1.547449359825872506e+00
9.409409409409409675e-02	1.549186842705895906e+00
9.419419419419419737e-02	1.550922056702668694e+00
9.429429429429429799e-02	1.552655005506043961e+00
9.439439439439439861e-02	1.554385692802801922e+00
9.449449449449449923e-02	1.556114122276615053e+00
9.459459459459459985e-02	1.557840297608005242e+00
9.469469469469470047e-02	1.559564222474308259e+00
9.479479479479480108e-02	1.561285900549636230e+00
9.489489489489490170e-02	1.563005335504840332e+00
9.499499499499500232e-02	1.564722531007474382e+00
9.509509509509510294e-02	1.566437490721758197e+00
9.519519519519520356e-02	1.568150218308544508e+00
9.529529529529530418e-02	1.569860717425280994e+00
9.539539539539540480e-02	1.571568991725977638e+00
9.549549549549550542e-02	1.573275044861173644e+00
9.559559559559560604e-02	1.574978880477900800e+00
9.569569569569570666e-02	1.576680502219654167e+00
9.579579579579579340e-02	1.578379913726357220e+00
9.589589589589589402e-02	1.580077118634330091e+00
9.599599599599599464e-02	1.581772120576257823e+00
9.609609609609609526e-02	1.583464923181161055e+00
9.619619619619619588e-02	1.585155530074362273e+00
9.629629629629629650e-02	1.586843944877457835e+00
9.639639639639639712e-02	1.588530171208286657e+00
9.649649649649649774e-02	1.590214212680902683e+00
9.659659659659659836e-02	1.591896072905543580e+00
9.669669669669669898e-02	1.593575755488602974e+00
9.679679679679679960e-02	1.595253264032604479e+00
9.689689689689690022e-02	1.596928602136169939e+00
9.699699699699700084e-02	1.598601773393995451e+00
9.709709709709710146e-02	1.600272781396822941e+00
9.719719719719720208e-02	1.601941629731413297e+00
9.729729729729730270e-02	1.603608321980522833e+00
9.739739739739740332e-02	1.605272861722873534e+00
9.749749749749750394e-02	1.606935252533131520e+00
9.759759759759760456e-02	1.608595497981878175e+00
9.769769769769770518e-02	1.610253601635590393e+00
9.779779779779780580e-02	1.611909567056612369e+00
9.789789789789790642e-02	1.613563397803133626e+00
9.799799799799800704e-02	1.615215097429164803e+00
9.809809809809810766e-02	1.616864669484515460e+00
9.819819819819820828e-02	1.618512117514770532e+00
9.829829829829830889e-02	1.620157445061268797e+00
9.839839839839840951e-02	1.621800655661079560e+00
9.849849849849849626e-02	1.623441752846982444e+00
9.859859859859859688e-02	1.625080740147445635e+00
9.869869869869869750e-02	1.626717621086604115e+00
9.879879879879879812e-02	1.628352399184240129e+00
9.889889889889889873e-02	1.629985077955762085e+00
9.899899899899899935e-02	1.631615660912185684e+00
9.909909909909909997e-02	1.633244151560111934e+00
9.919919919919920059e-02	1.634870553401711613e+00
9.929929929929930121e-02	1.636494869934702390e+00
9.939939939939940183e-02	1.638117104652333955e+00
9.949949949949950245e-02	1.639737261043366257e+00
9.959959959959960307e-02	1.641355342592052402e+00
9.969969969969970369e-02	1.642971352778122229e+00
9.979979979979980431e-02	1.644585295076764764e+00
9.989989989989990493e-02	1.646197172958609345e+00
1.000000000000000056e-01	1.647806989889710305e+00


==> probu0.dat <==
0.000000000000000000e+00	nan
1.001001001001001047e-04	1.514323421654250198e-131
2.002002002002002093e-04	3.188136603264354246e-66
3.003003003003003411e-04	2.071918218382020290e-44
4.004004004004004186e-04	1.707111406520648566e-33
5.005005005005004962e-04	6.060018211255009834e-27
6.006006006006006821e-04	1.402344626633569176e-22
7.007007007007007597e-04	1.823229794419695347e-19
8.008008008008008372e-04	3.915593157232675119e-17
9.009009009009009148e-04	2.531091450500669517e-15
1.001001001001000992e-03	7.062600937836541090e-14
1.101101101101101178e-03	1.070467875136347847e-12
1.201201201201201364e-03	1.027472192715715453e-11
1.301301301301301333e-03	6.946132961183907766e-11
1.401401401401401519e-03	3.568709502458616755e-10
1.501501501501501488e-03	1.473300813929658770e-09
1.601601601601601674e-03	5.096047667213454085e-09
1.701701701701701860e-03	1.524727321920739046e-08
1.801801801801801830e-03	4.044942260543280925e-08
1.901901901901902016e-03	9.701575735540014066e-08
2.002002002002001985e-03	2.136515374879798111e-07
2.102102102102102171e-03	4.374352915009281871e-07
2.202202202202202357e-03	8.411285754366393244e-07
2.302302302302302543e-03	1.531643982440836777e-06
2.402402402402402729e-03	2.659398450666929172e-06
2.502502502502502481e-03	4.428201302064649868e-06
2.602602602602602667e-03	7.105278980234591658e-06
2.702702702702702853e-03	1.103102250124411841e-05
2.802802802802803039e-03	2.172093091574949400e-05
2.902902902902903225e-03	3.176394867417812112e-05
3.003003003003002977e-03	4.704287247023587678e-05
3.103103103103103163e-03	6.452170709539149025e-05
3.203203203203203349e-03	8.853609809267804431e-05
3.303303303303303535e-03	1.190870571549115342e-04
3.403403403403403721e-03	1.575314485944851600e-04
3.503503503503503473e-03	2.051835068875809849e-04
3.603603603603603659e-03	2.634583055345504567e-04
3.703703703703703845e-03	3.331428608958152777e-04
3.803803803803804031e-03	4.196648669724173451e-04
3.903903903903904217e-03	5.185127019995933824e-04
4.004004004004003969e-03	6.341217841840508882e-04
4.104104104104104589e-03	7.690792983959009654e-04
4.204204204204204341e-03	9.246575762516114853e-04
4.304304304304304093e-03	1.102577186490670980e-03
4.404404404404404713e-03	1.304562658223116850e-03
4.504504504504504465e-03	1.531365067252957353e-03
4.604604604604605085e-03	1.787788486487855216e-03
4.704704704704704837e-03	2.072507227037490279e-03
4.804804804804805457e-03	2.388236885971077063e-03
4.904904904904905209e-03	2.736636792163792652e-03
5.005005005005004962e-03	3.119321869127793592e-03
5.105105105105105581e-03	3.536503557356539696e-03
5.205205205205205334e-03	3.992268704459379924e-03
5.305305305305305953e-03	4.486795691027983986e-03
5.405405405405405705e-03	5.021454644471108272e-03
5.505505505505505458e-03	5.597546659422281655e-03
5.605605605605606077e-03	6.216301466581698222e-03
5.705705705705705830e-03	6.878875717557652626e-03
5.805805805805806449e-03	7.586351799244149020e-03
5.905905905905906202e-03	8.339736714377819424e-03
6.006006006006005954e-03	9.139963278257969698e-03
6.106106106106106574e-03	9.987887783857693144e-03
6.206206206206206326e-03	1.088429294329105491e-02
6.306306306306306945e-03	1.182988753328994593e-02
6.406406406406406698e-03	1.282530777230331265e-02
6.506506506506506450e-03	1.387111870342742220e-02
6.606606606606607070e-03	1.496781579004981960e-02
6.706706706706706822e-03	1.611582669230870665e-02
6.806806806806807442e-03	1.731551319495896329e-02
6.906906906906907194e-03	1.856717325968186907e-02
7.007007007007006946e-03	1.987104317725224209e-02
7.107107107107107566e-03	2.122729979725924629e-02
7.207207207207207318e-03	2.263606281525384553e-02
7.307307307307307938e-03	2.409739778025704951e-02
7.407407407407407690e-03	2.561131571470831939e-02
7.507507507507507442e-03	2.717777957620397256e-02
7.607607607607608062e-03	2.879670387151951269e-02
7.707707707707707814e-03	3.046795768315541802e-02
7.807807807807808434e-03	3.219136698485687564e-02
7.907907907907909054e-03	3.396671692426735112e-02
8.008008008008007939e-03	3.579375406555789646e-02
8.108108108108108558e-03	3.767218858596233649e-02
8.208208208208209178e-03	3.960169642113318261e-02
8.308308308308308063e-03	4.158192135512365356e-02
8.408408408408408682e-03	4.361247705160224697e-02
8.508508508508509302e-03	4.569294902362133759e-02
8.608608608608608187e-03	4.782289653990366013e-02
8.708708708708708807e-03	5.000185446617724100e-02
8.808808808808809426e-03	5.222933504059416865e-02
8.908908908908910046e-03	5.450482958271247319e-02
9.009009009009008931e-03	5.682781013590819386e-02
9.109109109109109551e-03	5.919773104342620357e-02
9.209209209209210170e-03	6.161402989983195966e-02
9.309309309309309055e-03	6.407613123726486892e-02
9.409409409409409675e-03	6.658344453525022466e-02
9.509509509509510294e-03	6.913536779241598318e-02
9.609609609609610914e-03	7.173128821778072817e-02
9.709709709709709799e-03	7.437058342683526557e-02
9.809809809809810419e-03	7.705262257893495670e-02
9.909909909909911038e-03	7.977676745762281307e-02
1.001001001001000992e-02	8.254237349557300152e-02
1.011011011011011054e-02	8.534879074588407055e-02
1.021021021021021116e-02	8.819536480148805480e-02
1.031031031031031005e-02	9.108143766446046008e-02
1.041041041041041067e-02	9.400634856702241859e-02
1.051051051051051129e-02	9.696943474602651158e-02
1.061061061061061191e-02	9.997003217270712672e-02
1.071071071071071079e-02	1.030074762394598692e-01
1.081081081081081141e-02	1.060811024053884694e-01
1.091091091091091203e-02	1.091902468023333711e-01
1.101101101101101092e-02	1.123342468030580493e-01
1.111111111111111154e-02	1.155124415532381849e-01
1.121121121121121215e-02	1.187241724688522099e-01
1.131131131131131104e-02	1.219687837005369035e-01
1.141141141141141166e-02	1.252456225664235479e-01
1.151151151151151228e-02	1.285540399549242041e-01
1.161161161161161290e-02	1.318933906988957738e-01
1.171171171171171178e-02	1.352630339225582012e-01
1.181181181181181240e-02	1.386623333624995846e-01
1.191191191191191302e-02	1.420906576640491858e-01
1.201201201201201191e-02	1.455473806542594561e-01
1.211211211211211253e-02	1.490318815926836293e-01
1.221221221221221315e-02	1.525435454010952152e-01
1.231231231231231203e-02	1.560817628732482920e-01
1.241241241241241265e-02	1.596459308657325049e-01
1.251251251251251327e-02	1.632354524709339338e-01
1.261261261261261389e-02	1.668497371730711942e-01
1.271271271271271278e-02	1.704882009882320026e-01
1.281281281281281340e-02	1.741502665892988855e-01
1.291291291291291402e-02	1.778353634166097985e-01
1.301301301301301290e-02	1.815429277751639814e-01
1.311311311311311352e-02	1.852724029191465671e-01
1.321321321321321414e-02	1.890232391245070809e-01
1.331331331331331476e-02	1.927948937502978188e-01
1.341341341341341364e-02	1.965868312894381020e-01
1.351351351351351426e-02	2.003985234095471413e-01
1.361361361361361488e-02	2.042294489844478367e-01
1.371371371371371377e-02	2.080790941169236574e-01
1.381381381381381439e-02	2.119469521532758305e-01
1.391391391391391501e-02	2.158325236902031152e-01
1.401401401401401389e-02	2.197353165745023762e-01
1.411411411411411451e-02	2.236548458960591068e-01
1.421421421421421513e-02	2.275906339745762397e-01
1.431431431431431575e-02	2.315422103404663756e-01
1.441441441441441464e-02	2.355091117103091380e-01
1.451451451451451526e-02	2.394908819572556524e-01
1.461461461461461588e-02	2.434870720767411956e-01
1.471471471471471476e-02	2.474972401478506834e-01
1.481481481481481538e-02	2.515209512906579348e-01
1.491491491491491600e-02	2.555577776198493245e-01
1.501501501501501488e-02	2.596072981949185121e-01
1.511511511511511550e-02	2.636690989672110796e-01
1.521521521521521612e-02	2.677427727240732080e-01
1.531531531531531674e-02	2.718279190303543036e-01
1.541541541541541563e-02	2.759241441674929463e-01
1.551551551551551625e-02	2.800310610704045966e-01
1.561561561561561687e-02	2.841482892623749534e-01
1.571571571571571749e-02	2.882754547881608009e-01
1.581581581581581811e-02	2.924121901454694306e-01
1.591591591591591526e-02	2.965581342150022115e-01
1.601601601601601588e-02	3.007129321892133000e-01
1.611611611611611650e-02	3.048762354999443591e-01
1.621621621621621712e-02	3.090477017450738995e-01
1.631631631631631774e-02	3.132269946143191874e-01
1.641641641641641836e-02	3.174137838143157864e-01
1.651651651651651898e-02	3.216077449930940801e-01
1.661661661661661613e-02	3.258085596640651893e-01
1.671671671671671675e-02	3.300159151296208071e-01
1.681681681681681736e-02	3.342295044044411023e-01
1.691691691691691798e-02	3.384490261386093324e-01
1.701701701701701860e-02	3.426741845406136022e-01
1.711711711711711922e-02	3.469046893003154830e-01
1.721721721721721637e-02	3.511402555119634838e-01
1.731731731731731699e-02	3.553806035973208211e-01
1.741741741741741761e-02	3.596254592289662155e-01
1.751751751751751823e-02	3.638745532538372185e-01
1.761761761761761885e-02	3.681276216170639715e-01
1.771771771771771947e-02	3.723844052861514098e-01
1.781781781781782009e-02	3.766446501755527088e-01
1.791791791791791724e-02	3.809081070716824335e-01
1.801801801801801786e-02	3.851745315584098606e-01
1.811811811811811848e-02	3.894436839430671649e-01
1.821821821821821910e-02	3.937153291830107205e-01
1.831831831831831972e-02	3.979892368127675439e-01
1.841841841841842034e-02	4.022651808717916944e-01
1.851851851851852096e-02	4.065429398328634369e-01
1.861861861861861811e-02	4.108222965311489894e-01
1.871871871871871873e-02	4.151030380939502717e-01
1.881881881881881935e-02	4.193849558711550407e-01
1.891891891891891997e-02	4.236678453664153299e-01
1.901901901901902059e-02	4.279515061690599143e-01
1.911911911911912121e-02	4.322357418867669443e-01
1.921921921921922183e-02	4.365203600789936966e-01
1.931931931931931898e-02	4.408051721911915855e-01
1.941941941941941960e-02	4.450899934898005506e-01
1.951951951951952022e-02	4.493746429980415846e-01
1.961961961961962084e-02	4.536589434325060122e-01
1.971971971971972146e-02	4.579427211405569520e-01
1.981981981981982208e-02	4.622258060385338596e-01
1.991991991991991923e-02	4.665080315507764142e-01
2.002002002002001985e-02	4.707892345494628650e-01
2.012012012012012047e-02	4.750692552952638370e-01
2.022022022022022109e-02	4.793479373788163689e-01
2.032032032032032171e-02	4.836251276630150753e-01
2.042042042042042232e-02	4.879006762261176577e-01
2.052052052052052294e-02	4.921744363056691496e-01
2.062062062062062009e-02	4.964462642432319606e-01
2.072072072072072071e-02	5.007160194299310474e-01
2.082082082082082133e-02	5.049835642528026636e-01
2.092092092092092195e-02	5.092487640419404160e-01
2.102102102102102257e-02	5.135114870184440683e-01
2.112112112112112319e-02	5.177716042431566024e-01
2.122122122122122381e-02	5.220289895661867074e-01
2.132132132132132096e-02	5.262835195772136432e-01
2.142142142142142158e-02	5.305350735565633746e-01
2.152152152152152220e-02	5.347835334270547580e-01
2.162162162162162282e-02	5.390287837066051191e-01
2.172172172172172344e-02	5.432707114615887845e-01
2.182182182182182406e-02	5.475092062609430155e-01
2.192192192192192121e-02	5.517441601310120181e-01
2.202202202202202183e-02	5.559754675111211464e-01
2.212212212212212245e-02	5.602030252098766372e-01
2.222222222222222307e-02	5.644267323621774413e-01
2.232232232232232369e-02	5.686464903869352661e-01
2.242242242242242431e-02	5.728622029454936149e-01
2.252252252252252493e-02	5.770737759007363854e-01
2.262262262262262208e-02	5.812811172768772572e-01
2.272272272272272270e-02	5.854841372199253158e-01
2.282282282282282332e-02	5.896827479588095944e-01
2.292292292292292394e-02	5.938768637671674178e-01
2.302302302302302456e-02	5.980664009257706804e-01
2.312312312312312518e-02	6.022512776855977190e-01
2.322322322322322580e-02	6.064314142315316847e-01
2.332332332332332295e-02	6.106067326466824152e-01
2.342342342342342357e-02	6.147771568773149342e-01
2.352352352352352419e-02	6.189426126983880172e-01
2.362362362362362481e-02	6.231030276796831746e-01
2.372372372372372543e-02	6.272583311525221639e-01
2.382382382382382605e-02	6.314084541770604853e-01
2.392392392392392667e-02	6.355533295101503111e-01
2.402402402402402382e-02	6.396928915737637444e-01
2.412412412412412444e-02	6.438270764239684141e-01
2.422422422422422505e-02	6.479558217204430814e-01
2.432432432432432567e-02	6.520790666965351479e-01
2.442442442442442629e-02	6.561967521298370798e-01
2.452452452452452691e-02	6.603088203132866374e-01
2.462462462462462406e-02	6.644152150267724766e-01
2.472472472472472468e-02	6.685158815092487883e-01
2.482482482482482530e-02	6.726107664313356604e-01
2.492492492492492592e-02	6.766998178684126009e-01
2.502502502502502654e-02	6.807829852741834609e-01
2.512512512512512716e-02	6.848602194547196431e-01
2.522522522522522778e-02	6.889314725429577235e-01
2.532532532532532493e-02	6.929966979736591481e-01
2.542542542542542555e-02	6.970558504588120208e-01
2.552552552552552617e-02	7.011088859634756476e-01
2.562562562562562679e-02	7.051557616820579577e-01
2.572572572572572741e-02	7.091964360150163627e-01
2.582582582582582803e-02	7.132308685459789466e-01
2.592592592592592865e-02	7.172590200192757726e-01
2.602602602602602580e-02	7.212808523178734221e-01
2.612612612612612642e-02	7.252963284417095480e-01
2.622622622622622704e-02	7.293054124864138954e-01
2.632632632632632766e-02	7.333080696224169026e-01
2.642642642642642828e-02	7.373042660744336674e-01
2.652652652652652890e-02	7.412939691013170629e-01
2.662662662662662952e-02	7.452771469762787815e-01
2.672672672672672667e-02	7.492537689674637624e-01
2.682682682682682729e-02	7.532238053188814453e-01
2.692692692692692791e-02	7.571872272316768626e-01
2.702702702702702853e-02	7.611440068457442365e-01
2.712712712712712915e-02	7.650941172216751962e-01
2.722722722722722977e-02	7.690375323230310700e-01
2.732732732732732692e-02	7.729742269989401393e-01
2.742742742742742754e-02	7.769041769670104181e-01
2.752752752752752816e-02	7.808273587965505191e-01
2.762762762762762878e-02	7.847437498920982746e-01
2.772772772772772940e-02	7.886533284772476726e-01
2.782782782782783002e-02	7.925560735787721134e-01
2.792792792792793063e-02	7.964519650110327698e-01
2.802802802802802778e-02	8.003409833606738299e-01
2.812812812812812840e-02	8.042231099715965170e-01
2.822822822822822902e-02	8.080983269302046690e-01
2.832832832832832964e-02	8.119666170509214354e-01
2.842842842842843026e-02	8.158279638619693186e-01
2.852852852852853088e-02	8.196823515914094527e-01
2.862862862862863150e-02	8.235297651534344565e-01
2.872872872872872865e-02	8.273701901349139742e-01
2.882882882882882927e-02	8.312036127821827991e-01
2.892892892892892989e-02	8.350300199880720253e-01
2.902902902902903051e-02	8.388493992791763443e-01
2.912912912912913113e-02	8.426617388033538214e-01
2.922922922922923175e-02	8.464670273174534909e-01
2.932932932932933237e-02	8.502652541752689919e-01
2.942942942942942952e-02	8.540564093157081427e-01
2.952952952952953014e-02	8.578404832511844491e-01
2.962962962962963076e-02	8.616174670562147808e-01
2.972972972972973138e-02	8.653873523562303216e-01
2.982982982982983200e-02	8.691501313165889142e-01
2.992992992992993262e-02	8.729057966317883555e-01
3.003003003003002977e-02	8.766543415148785323e-01
3.013013013013013039e-02	8.803957596870671809e-01
3.023023023023023101e-02	8.841300453675117188e-01
3.033033033033033163e-02	8.878571932633039232e-01
3.043043043043043225e-02	8.915771985596332438e-01
3.053053053053053287e-02	8.952900569101295281e-01
3.063063063063063349e-02	8.989957644273867121e-01
3.073073073073073064e-02	9.026943176736559327e-01
3.083083083083083126e-02	9.063857136517082802e-01
3.093093093093093188e-02	9.100699497958700812e-01
3.103103103103103250e-02	9.137470239632152769e-01
3.113113113113113312e-02	9.174169344249217817e-01
3.123123123123123374e-02	9.210796798577896016e-01
3.133133133133133436e-02	9.247352593359068340e-01
3.143143143143143498e-02	9.283836723224745402e-01
3.153153153153153559e-02	9.320249186617766135e-01
3.163163163163163621e-02	9.356589985712991941e-01
3.173173173173172990e-02	9.392859126339957454e-01
3.183183183183183051e-02	9.429056617906871329e-01
3.193193193193193113e-02	9.465182473326085866e-01
3.203203203203203175e-02	9.501236708940872244e-01
3.213213213213213237e-02	9.537219344453583547e-01
3.223223223223223299e-02	9.573130402855073440e-01
3.233233233233233361e-02	9.608969910355454891e-01
3.243243243243243423e-02	9.644737896316133430e-01
3.253253253253253485e-02	9.680434393183023900e-01
3.263263263263263547e-02	9.716059436421033979e-01
3.273273273273273609e-02	9.751613064449771162e-01
3.283283283283283671e-02	9.787095318580348868e-01
3.293293293293293733e-02	9.822506242953437106e-01
3.303303303303303795e-02	9.857845884478371179e-01
3.313313313313313163e-02	9.893114292773425023e-01
3.323323323323323225e-02	9.928311520107172550e-01
3.333333333333333287e-02	9.963437621340895944e-01
3.343343343343343349e-02	9.998492653872059766e-01
3.353353353353353411e-02	1.003347667757884754e+00
3.363363363363363473e-02	1.006838975476568532e+00
3.373373373373373535e-02	1.010323195010974562e+00
3.383383383383383597e-02	1.013800333060848491e+00
3.393393393393393659e-02	1.017270396552811151e+00
3.403403403403403721e-02	1.020733392635297720e+00
3.413413413413413783e-02	1.024189328673594579e+00
3.423423423423423845e-02	1.027638212244961435e+00
3.433433433433433907e-02	1.031080051133848263e+00
3.443443443443443275e-02	1.034514853327198169e+00
3.453453453453453337e-02	1.037942627009831531e+00
3.463463463463463399e-02	1.041363380559925167e+00
3.473473473473473461e-02	1.044777122544561454e+00
3.483483483483483523e-02	1.048183861715373810e+00
3.493493493493493585e-02	1.051583607004256349e+00
3.503503503503503647e-02	1.054976367519166125e+00
3.513513513513513709e-02	1.058362152539993994e+00
3.523523523523523771e-02	1.061740971514514298e+00
3.533533533533533832e-02	1.065112834054409152e+00
3.543543543543543894e-02	1.068477749931363130e+00
3.553553553553553956e-02	1.071835729073236543e+00
3.563563563563564018e-02	1.075186781560298233e+00
3.573573573573574080e-02	1.078530917621538965e+00
3.583583583583583448e-02	1.081868147631043664e+00
3.593593593593593510e-02	1.085198482104438478e+00
3.603603603603603572e-02	1.088521931695394906e+00
3.613613613613613634e-02	1.091838507192204544e+00
3.623623623623623696e-02	1.095148219514413768e+00
3.633633633633633758e-02	1.098451079709524825e+00
3.643643643643643820e-02	1.101747098949749759e+00
3.653653653653653882e-02	1.105036288528832511e+00
3.663663663663663944e-02	1.108318659858924971e+00
3.673673673673674006e-02	1.111594224467520542e+00
3.683683683683684068e-02	1.114862993994448992e+00
3.693693693693694130e-02	1.118124980188920592e+00
3.703703703703704192e-02	1.121380194906628436e+00
3.713713713713713560e-02	1.124628650106905603e+00
3.723723723723723622e-02	1.127870357849932503e+00
3.733733733733733684e-02	1.131105330293994182e+00
3.743743743743743746e-02	1.134333579692794691e+00
3.753753753753753808e-02	1.137555118392816311e+00
3.763763763763763870e-02	1.140769958830726072e+00
3.773773773773773932e-02	1.143978113530838447e+00
3.783783783783783994e-02	1.147179595102616245e+00
3.793793793793794056e-02	1.150374416238223008e+00
3.803803803803804118e-02	1.153562589710120045e+00
3.813813813813814180e-02	1.156744128368708990e+00
3.823823823823824242e-02	1.159919045140014315e+00
3.833833833833834304e-02	1.163087353023415149e+00
3.843843843843844366e-02	1.166249065089413506e+00
3.853853853853853734e-02	1.169404194477450032e+00
3.863863863863863796e-02	1.172552754393755281e+00
3.873873873873873858e-02	1.175694758109244509e+00
3.883883883883883920e-02	1.178830218957449327e+00
3.893893893893893982e-02	1.181959150332491104e+00
3.903903903903904044e-02	1.185081565687092775e+00
3.913913913913914105e-02	1.188197478530619522e+00
3.923923923923924167e-02	1.191306902427172298e+00
3.933933933933934229e-02	1.194409850993699118e+00
3.943943943943944291e-02	1.197506337898155859e+00
3.953953953953954353e-02	1.200596376857695047e+00
3.963963963963964415e-02	1.203679981636890162e+00
3.973973973973974477e-02	1.206757166045993035e+00
3.983983983983983845e-02	1.209827943939225658e+00
3.993993993993993907e-02	1.212892329213104858e+00
4.004004004004003969e-02	1.215950335804793614e+00
4.014014014014014031e-02	1.219001977690490346e+00
4.024024024024024093e-02	1.222047268883846183e+00
4.034034034034034155e-02	1.225086223434408428e+00
4.044044044044044217e-02	1.228118855426103107e+00
4.054054054054054279e-02	1.231145178975735943e+00
4.064064064064064341e-02	1.234165208231527977e+00
4.074074074074074403e-02	1.237178957371678045e+00
4.084084084084084465e-02	1.240186440602953688e+00
4.094094094094094527e-02	1.243187672159308477e+00
4.104104104104104589e-02	1.246182666300521991e+00
4.114114114114113957e-02	1.249171437310874655e+00
4.124124124124124019e-02	1.252153999497838122e+00
4.134134134134134081e-02	1.255130367190799179e+00
4.144144144144144143e-02	1.258100554739804089e+00
4.154154154154154205e-02	1.261064576514327351e+00
4.164164164164164267e-02	1.264022446902067331e+00
4.174174174174174329e-02	1.266974180307759879e+00
4.184184184184184391e-02	1.269919791152021249e+00
4.194194194194194453e-02	1.272859293870208797e+00
4.204204204204204515e-02	1.275792702911308085e+00
4.214214214214214577e-02	1.278720032736835543e+00
4.224224224224224639e-02	1.281641297819771541e+00
4.234234234234234701e-02	1.284556512643506565e+00
4.244244244244244763e-02	1.287465691700810710e+00
4.254254254254254131e-02	1.290368849492825820e+00
4.264264264264264193e-02	1.293266000528075610e+00
4.274274274274274255e-02	1.296157159321492003e+00
4.284284284284284317e-02	1.299042340393470774e+00
4.294294294294294378e-02	1.301921558268933188e+00
4.304304304304304440e-02	1.304794827476415620e+00
4.314314314314314502e-02	1.307662162547176488e+00
4.324324324324324564e-02	1.310523578014313628e+00
4.334334334334334626e-02	1.313379088411912310e+00
4.344344344344344688e-02	1.316228708274195025e+00
4.354354354354354750e-02	1.319072452134703033e+00
4.364364364364364812e-02	1.321910334525484565e+00
4.374374374374374874e-02	1.324742369976303236e+00
4.384384384384384242e-02	1.327568573013863773e+00
4.394394394394394304e-02	1.330388958161050628e+00
4.404404404404404366e-02	1.333203539936183457e+00
4.414414414414414428e-02	1.336012332852289486e+00
4.424424424424424490e-02	1.338815351416386523e+00
4.434434434434434552e-02	1.341612610128789518e+00
4.444444444444444614e-02	1.344404123482418223e+00
4.454454454454454676e-02	1.347189905962133061e+00
4.464464464464464738e-02	1.349969972044074540e+00
4.474474474474474800e-02	1.352744336195022656e+00
4.484484484484484862e-02	1.355513012871766287e+00
4.494494494494494924e-02	1.358276016520488572e+00
4.504504504504504986e-02	1.361033361576161616e+00
4.514514514514515048e-02	1.363785062461961184e+00
4.524524524524524416e-02	1.366531133588681390e+00
4.534534534534534478e-02	1.369271589354178698e+00
4.544544544544544540e-02	1.372006444142810588e+00
4.554554554554554602e-02	1.374735712324899106e+00
4.564564564564564664e-02	1.377459408256201057e+00
4.574574574574574726e-02	1.380177546277387979e+00
4.584584584584584788e-02	1.382890140713540994e+00
4.594594594594594850e-02	1.385597205873655868e+00
4.604604604604604912e-02	1.388298756050158733e+00
4.614614614614614974e-02	1.390994805518427579e+00
4.624624624624625036e-02	1.393685368536336178e+00
4.634634634634635098e-02	1.396370459343795334e+00
4.644644644644645159e-02	1.399050092162313463e+00
4.654654654654654528e-02	1.401724281194560495e+00
4.664664664664664590e-02	1.404393040623949096e+00
4.674674674674674651e-02	1.407056384614217670e+00
4.684684684684684713e-02	1.409714327309026016e+00
4.694694694694694775e-02	1.412366882831563641e+00
4.704704704704704837e-02	1.415014065284164069e+00
4.714714714714714899e-02	1.417655888747924253e+00
4.724724724724724961e-02	1.420292367282340873e+00
4.734734734734735023e-02	1.422923514924949284e+00
4.744744744744745085e-02	1.425549345690974468e+00
4.754754754754755147e-02	1.428169873572987303e+00
4.764764764764765209e-02	1.430785112540568615e+00
4.774774774774775271e-02	1.433395076539988100e+00
4.784784784784785333e-02	1.435999779493883022e+00
4.794794794794794701e-02	1.438599235300946910e+00
4.804804804804804763e-02	1.441193457835631131e+00
4.814814814814814825e-02	1.443782460947842905e+00
4.824824824824824887e-02	1.446366258462664645e+00
4.834834834834834949e-02	1.448944864180067515e+00
4.844844844844845011e-02	1.451518291874642541e+00
4.854854854854855073e-02	1.454086555295330818e+00
4.864864864864865135e-02	1.456649668165165057e+00
4.874874874874875197e-02	1.459207644181016672e+00
4.884884884884885259e-02	1.461760497013349092e+00
4.894894894894895321e-02	1.464308240305977726e+00
4.904904904904905383e-02	1.466850887675837489e+00
4.914914914914915445e-02	1.469388452712753868e+00
4.924924924924924813e-02	1.471920948979223542e+00
4.934934934934934875e-02	1.474448390010199450e+00
4.944944944944944937e-02	1.476970789312878951e+00
4.954954954954954999e-02	1.479488160366503990e+00
4.964964964964965061e-02	1.482000516622160147e+00
4.974974974974975123e-02	1.484507871502588783e+00
4.984984984984985185e-02	1.487010238401996753e+00
4.994994994994995247e-02	1.489507630685877437e+00
5.005005005005005309e-02	1.492000061690833990e+00
5.015015015015015371e-02	1.494487544724410810e+00
5.025025025025025432e-02	1.496970093064924345e+00
5.035035035035035494e-02	1.499447719961306991e+00
5.045045045045045556e-02	1.501920438632950328e+00
5.055055055055055618e-02	1.504388262269551912e+00
5.065065065065064986e-02	1.506851204030973612e+00
5.075075075075075048e-02	1.509309277047099274e+00
5.085085085085085110e-02	1.511762494417693947e+00
5.095095095095095172e-02	1.514210869212280652e+00
5.105105105105105234e-02	1.516654414470003154e+00
5.115115115115115296e-02	1.519093143199510942e+00
5.125125125125125358e-02	1.521527068378833336e+00
5.135135135135135420e-02	1.523956202955271344e+00
5.145145145145145482e-02	1.526380559845282647e+00
5.155155155155155544e-02	1.528800151934374574e+00
5.165165165165165606e-02	1.531214992077004844e+00
5.175175175175175668e-02	1.533625093096481207e+00
5.185185185185185730e-02	1.536030467784864406e+00
5.195195195195195098e-02	1.538431128902881584e+00
5.205205205205205160e-02	1.540827089179834353e+00
5.215215215215215222e-02	1.543218361313516640e+00
5.225225225225225284e-02	1.545604957970135640e+00
5.235235235235235346e-02	1.547986891784232766e+00
5.245245245245245408e-02	1.550364175358611707e+00
5.255255255255255470e-02	1.552736821264268263e+00
5.265265265265265532e-02	1.555104842040321733e+00
5.275275275275275594e-02	1.557468250193954296e+00
5.285285285285285656e-02	1.559827058200348171e+00
5.295295295295295718e-02	1.562181278502629223e+00
5.305305305305305780e-02	1.564530923511813221e+00
5.315315315315315842e-02	1.566876005606752775e+00
5.325325325325325904e-02	1.569216537134091816e+00
5.335335335335335272e-02	1.571552530408217185e+00
5.345345345345345334e-02	1.573883997711219562e+00
5.355355355355355396e-02	1.576210951292848605e+00
5.365365365365365458e-02	1.578533403370482535e+00
5.375375375375375520e-02	1.580851366129084612e+00
5.385385385385385582e-02	1.583164851721181599e+00
5.395395395395395644e-02	1.585473872266826900e+00
5.405405405405405705e-02	1.587778439853577028e+00
5.415415415415415767e-02	1.590078566536465843e+00
5.425425425425425829e-02	1.592374264337984791e+00
5.435435435435435891e-02	1.594665545248060701e+00
5.445445445445445953e-02	1.596952421224041352e+00
5.455455455455456015e-02	1.599234904190678375e+00
5.465465465465465383e-02	1.601513006040115483e+00
5.475475475475475445e-02	1.603786738631879150e+00
5.485485485485485507e-02	1.606056113792868389e+00
5.495495495495495569e-02	1.608321143317348101e+00
5.505505505505505631e-02	1.610581838966949730e+00
5.515515515515515693e-02	1.612838212470662835e+00
5.525525525525525755e-02	1.615090275524838637e+00
5.535535535535535817e-02	1.617338039793192239e+00
5.545545545545545879e-02	1.619581516906803964e+00
5.555555555555555941e-02	1.621820718464126676e+00
5.565565565565566003e-02	1.624055656030993333e+00
5.575575575575576065e-02	1.626286341140625868e+00
5.585585585585586127e-02	1.628512785293646736e+00
5.595595595595596189e-02	1.630734999958089571e+00
5.605605605605605557e-02	1.632952996569417614e+00
5.615615615615615619e-02	1.635166786530535710e+00
5.625625625625625681e-02	1.637376381211810727e+00
5.635635635635635743e-02	1.639581791951089329e+00
5.645645645645645805e-02	1.641783030053721282e+00
5.655655655655655867e-02	1.643980106792578999e+00
5.665665665665665929e-02	1.646173033408081077e+00
5.675675675675675991e-02	1.648361821108221825e+00
5.685685685685686053e-02	1.650546481068595472e+00
5.695695695695696115e-02	1.652727024432423031e+00
5.705705705705706177e-02	1.654903462310582718e+00
5.715715715715716239e-02	1.657075805781644595e+00
5.725725725725726301e-02	1.659244065891896325e+00
5.735735735735735669e-02	1.661408253655382472e+00
5.745745745745745731e-02	1.663568380053935591e+00
5.755755755755755793e-02	1.665724456037213974e+00
5.765765765765765855e-02	1.667876492522739618e+00
5.775775775775775916e-02	1.670024500395934863e+00
5.785785785785785978e-02	1.672168490510161698e+00
5.795795795795796040e-02	1.674308473686764831e+00
5.805805805805806102e-02	1.676444460715112772e+00
5.815815815815816164e-02	1.678576462352639354e+00
5.825825825825826226e-02	1.680704489324887252e+00
5.835835835835836288e-02	1.682828552325557281e+00
5.845845845845846350e-02	1.684948662016549248e+00
5.855855855855856412e-02	1.687064829028011692e+00
5.865865865865866474e-02	1.689177063958390290e+00
5.875875875875875842e-02	1.691285377374474264e+00
5.885885885885885904e-02	1.693389779811448115e+00
5.895895895895895966e-02	1.695490281772943808e+00
5.905905905905906028e-02	1.697586893731089841e+00
5.915915915915916090e-02	1.699679626126561205e+00
5.925925925925926152e-02	1.701768489368641335e+00
5.935935935935936214e-02	1.703853493835267185e+00
5.945945945945946276e-02	1.705934649873089848e+00
5.955955955955956338e-02	1.708011967797528730e+00
5.965965965965966400e-02	1.710085457892825733e+00
5.975975975975976462e-02	1.712155130412105652e+00
5.985985985985986524e-02	1.714220995577433460e+00
5.995995995995996586e-02	1.716283063579872259e+00
6.006006006006005954e-02	1.718341344579541907e+00
6.016016016016016016e-02	1.720395848705681408e+00
6.026026026026026078e-02	1.722446586056707751e+00
6.036036036036036140e-02	1.724493566700277425e+00
6.046046046046046202e-02	1.726536800673350802e+00
6.056056056056056264e-02	1.728576297982248988e+00
6.066066066066066326e-02	1.730612068602723763e+00
6.076076076076076388e-02	1.732644122480016424e+00
6.086086086086086450e-02	1.734672469528925509e+00
6.096096096096096512e-02	1.736697119633869413e+00
6.106106106106106574e-02	1.738718082648950558e+00
6.116116116116116636e-02	1.740735368398027116e+00
6.126126126126126697e-02	1.742748986674770517e+00
6.136136136136136759e-02	1.744758947242743163e+00
6.146146146146146128e-02	1.746765259835454387e+00
6.156156156156156189e-02	1.748767934156436832e+00
6.166166166166166251e-02	1.750766979879311291e+00
6.176176176176176313e-02	1.752762406647855320e+00
6.186186186186186375e-02	1.754754224076074509e+00
6.196196196196196437e-02	1.756742441748268435e+00
6.206206206206206499e-02	1.758727069219104377e+00
6.216216216216216561e-02	1.760708116013684155e+00
6.226226226226226623e-02	1.762685591627618731e+00
6.236236236236236685e-02	1.764659505527095273e+00
6.246246246246246747e-02	1.766629867148952426e+00
6.256256256256256809e-02	1.768596685900749144e+00
6.266266266266266871e-02	1.770559971160838630e+00
6.276276276276276933e-02	1.772519732278438065e+00
6.286286286286286995e-02	1.774475978573705426e+00
6.296296296296297057e-02	1.776428719337808326e+00
6.306306306306307119e-02	1.778377963833002395e+00
6.316316316316317181e-02	1.780323721292698114e+00
6.326326326326327243e-02	1.782266000921541194e+00
6.336336336336337305e-02	1.784204811895482079e+00
6.346346346346345979e-02	1.786140163361854549e+00
6.356356356356356041e-02	1.788072064439444331e+00
6.366366366366366103e-02	1.790000524218570366e+00
6.376376376376376165e-02	1.791925551761156532e+00
6.386386386386386227e-02	1.793847156100805140e+00
6.396396396396396289e-02	1.795765346242877314e+00
6.406406406406406351e-02	1.797680131164564710e+00
6.416416416416416413e-02	1.799591519814966567e+00
6.426426426426426475e-02	1.801499521115165203e+00
6.436436436436436537e-02	1.803404143958305283e+00
6.446446446446446599e-02	1.805305397209662877e+00
6.456456456456456661e-02	1.807203289706731830e+00
6.466466466466466723e-02	1.809097830259291939e+00
6.476476476476476785e-02	1.810989027649490213e+00
6.486486486486486847e-02	1.812876890631915483e+00
6.496496496496496909e-02	1.814761427933679228e+00
6.506506506506506970e-02	1.816642648254487069e+00
6.516516516516517032e-02	1.818520560266721375e+00
6.526526526526527094e-02	1.820395172615513868e+00
6.536536536536537156e-02	1.822266493918827113e+00
6.546546546546547218e-02	1.824134532767530903e+00
6.556556556556557280e-02	1.825999297725477755e+00
6.566566566566567342e-02	1.827860797329583953e+00
6.576576576576577404e-02	1.829719040089903492e+00
6.586586586586587466e-02	1.831574034489711122e+00
6.596596596596597528e-02	1.833425788985574734e+00
6.606606606606607590e-02	1.835274312007435515e+00
6.616616616616616264e-02	1.837119611958685894e+00
6.626626626626626326e-02	1.838961697216252578e+00
6.636636636636636388e-02	1.840800576130662947e+00
6.646646646646646450e-02	1.842636257026134317e+00
6.656656656656656512e-02	1.844468748200646546e+00
6.666666666666666574e-02	1.846298057926021530e+00
6.676676676676676636e-02	1.848124194448001134e+00
6.686686686686686698e-02	1.849947165986324915e+00
6.696696696696696760e-02	1.851766980734810497e+00
6.706706706706706822e-02	1.853583646861426404e+00
6.716716716716716884e-02	1.855397172508378212e+00
6.726726726726726946e-02	1.857207565792178938e+00
6.736736736736737008e-02	1.859014834803732308e+00
6.746746746746747070e-02	1.860818987608406694e+00
6.756756756756757132e-02	1.862620032246119273e+00
6.766766766766767194e-02	1.864417976731405746e+00
6.776776776776777256e-02	1.866212829053507161e+00
6.786786786786787318e-02	1.868004597176438963e+00
6.796796796796797380e-02	1.869793289039077377e+00
6.806806806806807442e-02	1.871578912555232677e+00
6.816816816816817504e-02	1.873361475613726679e+00
6.826826826826827566e-02	1.875140986078470462e+00
6.836836836836837628e-02	1.876917451788547408e+00
6.846846846846847690e-02	1.878690880558281373e+00
6.856856856856857751e-02	1.880461280177323280e+00
6.866866866866867813e-02	1.882228658410724620e+00
6.876876876876877875e-02	1.883993022999013389e+00
6.886886886886886550e-02	1.885754381658274026e+00
6.896896896896896612e-02	1.887512742080224459e+00
6.906906906906906674e-02	1.889268111932292049e+00
6.916916916916916735e-02	1.891020498857692411e+00
6.926926926926926797e-02	1.892769910475505135e+00
6.936936936936936859e-02	1.894516354380748835e+00
6.946946946946946921e-02	1.896259838144464638e+00
6.956956956956956983e-02	1.898000369313785685e+00
6.966966966966967045e-02	1.899737955412015733e+00
6.976976976976977107e-02	1.901472603938708872e+00
6.986986986986987169e-02	1.903204322369742796e+00
6.996996996996997231e-02	1.904933118157396743e+00
7.007007007007007293e-02	1.906658998730424992e+00
7.017017017017017355e-02	1.908381971494136797e+00
7.027027027027027417e-02	1.910102043830470997e+00
7.037037037037037479e-02	1.911819223098071063e+00
7.047047047047047541e-02	1.913533516632358600e+00
7.057057057057057603e-02	1.915244931745616830e+00
7.067067067067067665e-02	1.916953475727056988e+00
7.077077077077077727e-02	1.918659155842897368e+00
7.087087087087087789e-02	1.920361979336441705e+00
7.097097097097097851e-02	1.922061953428150893e+00
7.107107107107107913e-02	1.923759085315716044e+00
7.117117117117117975e-02	1.925453382174138639e+00
7.127127127127128037e-02	1.927144851155799588e+00
7.137137137137138099e-02	1.928833499390540274e+00
7.147147147147148161e-02	1.930519333985729613e+00
7.157157157157156835e-02	1.932202362026345543e+00
7.167167167167166897e-02	1.933882590575041194e+00
7.177177177177176959e-02	1.935560026672229039e+00
7.187187187187187021e-02	1.937234677336144850e+00
7.197197197197197083e-02	1.938906549562926296e+00
7.207207207207207145e-02	1.940575650326687107e+00
7.217217217217217207e-02	1.942241986579587909e+00
7.227227227227227269e-02	1.943905565251911716e+00
7.237237237237237331e-02	1.945566393252133208e+00
7.247247247247247393e-02	1.947224477467000670e+00
7.257257257257257455e-02	1.948879824761595492e+00
7.267267267267267516e-02	1.950532441979415665e+00
7.277277277277277578e-02	1.952182335942442393e+00
7.287287287287287640e-02	1.953829513451216915e+00
7.297297297297297702e-02	1.955473981284905793e+00
7.307307307307307764e-02	1.957115746201381068e+00
7.317317317317317826e-02	1.958754814937287092e+00
7.327327327327327888e-02	1.960391194208110477e+00
7.337337337337337950e-02	1.962024890708257363e+00
7.347347347347348012e-02	1.963655911111118257e+00
7.357357357357358074e-02	1.965284262069145083e+00
7.367367367367368136e-02	1.966909950213917568e+00
7.377377377377378198e-02	1.968532982156215860e+00
7.387387387387388260e-02	1.970153364486090908e+00
7.397397397397398322e-02	1.971771103772934852e+00
7.407407407407408384e-02	1.973386206565552303e+00
7.417417417417418446e-02	1.974998679392226508e+00
7.427427427427427120e-02	1.976608528760793737e+00
7.437437437437437182e-02	1.978215761158713670e+00
7.447447447447447244e-02	1.979820383053131128e+00
7.457457457457457306e-02	1.981422400890953561e+00
7.467467467467467368e-02	1.983021821098917670e+00
7.477477477477477430e-02	1.984618650083656899e+00
7.487487487487487492e-02	1.986212894231770942e+00
7.497497497497497554e-02	1.987804559909896795e+00
7.507507507507507616e-02	1.989393653464770484e+00
7.517517517517517678e-02	1.990980181223306111e+00
7.527527527527527740e-02	1.992564149492650039e+00
7.537537537537537802e-02	1.994145564560262596e+00
7.547547547547547864e-02	1.995724432693977368e+00
7.557557557557557926e-02	1.997300760142067588e+00
7.567567567567567988e-02	1.998874553133320076e+00
7.577577577577578050e-02	2.000445817877097188e+00
7.587587587587588112e-02	2.002014560563404988e+00
7.597597597597598174e-02	2.003580787362960969e+00
7.607607607607608236e-02	2.005144504427258667e+00
7.617617617617618297e-02	2.006705717888635387e+00
7.627627627627628359e-02	2.008264433860337927e+00
7.637637637637638421e-02	2.009820658436589635e+00
7.647647647647648483e-02	2.011374397692653915e+00
7.657657657657658545e-02	2.012925657684898617e+00
7.667667667667668607e-02	2.014474444450869761e+00
7.677677677677678669e-02	2.016020764009344379e+00
7.687687687687688731e-02	2.017564622360406901e+00
7.697697697697697405e-02	2.019106025485503331e+00
7.707707707707707467e-02	2.020644979347516301e+00
7.717717717717717529e-02	2.022181489890820583e+00
7.727727727727727591e-02	2.023715563041354581e+00
7.737737737737737653e-02	2.025247204706679849e+00
7.747747747747747715e-02	2.026776420776042809e+00
7.757757757757757777e-02	2.028303217120444479e+00
7.767767767767767839e-02	2.029827599592703091e+00
7.777777777777777901e-02	2.031349574027509597e+00
7.787787787787787963e-02	2.032869146241500946e+00
7.797797797797798025e-02	2.034386322033314709e+00
7.807807807807808087e-02	2.035901107183657910e+00
7.817817817817818149e-02	2.037413507455365647e+00
7.827827827827828211e-02	2.038923528593463708e+00
7.837837837837838273e-02	2.040431176325232965e+00
7.847847847847848335e-02	2.041936456360270657e+00
7.857857857857858397e-02	2.043439374390545016e+00
7.867867867867868459e-02	2.044939936090469867e+00
7.877877877877878521e-02	2.046438147116956152e+00
7.887887887887888583e-02	2.047934013109474094e+00
7.897897897897898645e-02	2.049427539690118039e+00
7.907907907907908707e-02	2.050918732463662408e+00
7.917917917917918769e-02	2.052407597017626095e+00
7.927927927927928831e-02	2.053894138922331969e+00
7.937937937937938893e-02	2.055378363730962388e+00
7.947947947947948955e-02	2.056860276979628477e+00
7.957957957957957629e-02	2.058339884187418534e+00
7.967967967967967691e-02	2.059817190856466862e+00
7.977977977977977753e-02	2.061292202472009727e+00
7.987987987987987815e-02	2.062764924502439978e+00
7.997997997997997877e-02	2.064235362399376772e+00
8.008008008008007939e-02	2.065703521597712200e+00
8.018018018018018001e-02	2.067169407515677015e+00
8.028028028028028062e-02	2.068633025554898364e+00
8.038038038038038124e-02	2.070094381100457070e+00
8.048048048048048186e-02	2.071553479520943153e+00
8.058058058058058248e-02	2.073010326168517548e+00
8.068068068068068310e-02	2.074464926378969398e+00
8.078078078078078372e-02	2.075917285471768459e+00
8.088088088088088434e-02	2.077367408750128597e+00
8.098098098098098496e-02	2.078815301501062862e+00
8.108108108108108558e-02	2.080260968995434112e+00
8.118118118118118620e-02	2.081704416488024290e+00
8.128128128128128682e-02	2.083145649217578832e+00
8.138138138138138744e-02	2.084584672406868400e+00
8.148148148148148806e-02	2.086021491262744831e+00
8.158158158158158868e-02	2.087456110976195767e+00
8.168168168168168930e-02	2.088888536722400602e+00
8.178178178178178992e-02	2.090318773660788665e+00
8.188188188188189054e-02	2.091746826935086734e+00
8.198198198198199116e-02	2.093172701673383429e+00
8.208208208208209178e-02	2.094596402988179396e+00
8.218218218218219240e-02	2.096017935976441038e+00
8.228228228228227914e-02	2.097437305719659140e+00
8.238238238238237976e-02	2.098854517283899046e+00
8.248248248248248038e-02	2.100269575719855286e+00
8.258258258258258100e-02	2.101682486062908417e+00
8.268268268268268162e-02	2.103093253333177426e+00
8.278278278278278224e-02	2.104501882535571244e+00
8.288288288288288286e-02	2.105908378659843816e+00
8.298298298298298348e-02	2.107312746680649607e+00
8.308308308308308410e-02	2.108714991557591123e+00
8.318318318318318472e-02	2.110115118235276199e+00
8.328328328328328534e-02	2.111513131643370844e+00
8.338338338338338596e-02	2.112909036696647647e+00
8.348348348348348658e-02	2.114302838295041287e+00
8.358358358358358720e-02	2.115694541323700495e+00
8.368368368368368782e-02	2.117084150653039565e+00
8.378378378378378843e-02	2.118471671138787205e+00
8.388388388388388905e-02	2.119857107622046044e+00
8.398398398398398967e-02	2.121240464929333047e+00
8.408408408408409029e-02	2.122621747872639464e+00
8.418418418418419091e-02	2.124000961249477015e+00
8.428428428428429153e-02	2.125378109842931629e+00
8.438438438438439215e-02	2.126753198421712288e+00
8.448448448448449277e-02	2.128126231740200769e+00
8.458458458458459339e-02	2.129497214538505823e+00
8.468468468468469401e-02	2.130866151542507136e+00
8.478478478478479463e-02	2.132233047463911291e+00
8.488488488488489525e-02	2.133597907000297056e+00
8.498498498498498199e-02	2.134960734835166907e+00
8.508508508508508261e-02	2.136321535637997648e+00
8.518518518518518323e-02	2.137680314064286158e+00
8.528528528528528385e-02	2.139037074755600454e+00
8.538538538538538447e-02	2.140391822339631211e+00
8.548548548548548509e-02	2.141744561430232618e+00
8.558558558558558571e-02	2.143095296627480106e+00
8.568568568568568633e-02	2.144444032517714760e+00
8.578578578578578695e-02	2.145790773673586393e+00
8.588588588588588757e-02	2.147135524654110394e+00
8.598598598598598819e-02	2.148478290004709024e+00
8.608608608608608881e-02	2.149819074257262930e+00
8.618618618618618943e-02	2.151157881930156890e+00
8.628628628628629005e-02	2.152494717528325996e+00
8.638638638638639067e-02	2.153829585543303171e+00
8.648648648648649129e-02	2.155162490453269797e+00
8.658658658658659191e-02	2.156493436723097012e+00
8.668668668668669253e-02	2.157822428804395010e+00
8.678678678678679315e-02	2.159149471135560105e+00
8.688688688688689377e-02	2.160474568141818263e+00
8.698698698698699439e-02	2.161797724235274831e+00
8.708708708708709501e-02	2.163118943814958506e+00
8.718718718718719562e-02	2.164438231266865298e+00
8.728728728728729624e-02	2.165755590964007382e+00
8.738738738738739686e-02	2.167071027266455729e+00
8.748748748748749748e-02	2.168384544521388513e+00
8.758758758758759810e-02	2.169696147063131964e+00
8.768768768768768485e-02	2.171005839213208333e+00
8.778778778778778547e-02	2.172313625280381633e+00
8.788788788788788608e-02	2.173619509560698937e+00
8.798798798798798670e-02	2.174923496337532125e+00
8.808808808808808732e-02	2.176225589881635170e+00
8.818818818818818794e-02	2.177525794451170782e+00
8.828828828828828856e-02	2.178824114291766811e+00
8.838838838838838918e-02	2.180120553636557101e+00
8.848848848848848980e-02	2.181415116706219681e+00
8.858858858858859042e-02	2.182707807709027392e+00
8.868868868868869104e-02	2.183998630840889632e+00
8.878878878878879166e-02	2.185287590285388770e+00
8.888888888888889228e-02	2.186574690213834327e+00
8.898898898898899290e-02	2.187859934785294502e+00
8.908908908908909352e-02	2.189143328146647693e+00
8.918918918918919414e-02	2.190424874432619351e+00
8.928928928928929476e-02	2.191704577765826834e+00
8.938938938938939538e-02	2.192982442256822040e+00
8.948948948948949600e-02	2.194258472004129157e+00
8.958958958958959662e-02	2.195532671094291732e+00
8.968968968968969724e-02	2.196805043601912200e+00
8.978978978978979786e-02	2.198075593589694510e+00
8.988988988988989848e-02	2.199344325108481879e+00
8.998998998998999910e-02	2.200611242197299866e+00
9.009009009009009972e-02	2.201876348883403445e+00
9.019019019019020034e-02	2.203139649182307203e+00
9.029029029029030096e-02	2.204401147097833302e+00
9.039039039039038770e-02	2.205660846622149673e+00
9.049049049049048832e-02	2.206918751735811313e+00
9.059059059059058894e-02	2.208174866407801140e+00
9.069069069069068956e-02	2.209429194595567747e+00
9.079079079079079018e-02	2.210681740245067584e+00
9.089089089089089080e-02	2.211932507290803152e+00
9.099099099099099142e-02	2.213181499655866080e+00
9.109109109109109204e-02	2.214428721251970433e+00
9.119119119119119266e-02	2.215674175979499338e+00
9.129129129129129328e-02	2.216917867727538738e+00
9.139139139139139389e-02	2.218159800373920909e+00
9.149149149149149451e-02	2.219399977785256439e+00
9.159159159159159513e-02	2.220638403816982187e+00
9.169169169169169575e-02	2.221875082313393701e+00
9.179179179179179637e-02	2.223110017107684744e+00
9.189189189189189699e-02	2.224343212021986371e+00
9.199199199199199761e-02	2.225574670867406901e+00
9.209209209209209823e-02	2.226804397444065220e+00
9.219219219219219885e-02	2.228032395541133415e+00
9.229229229229229947e-02	2.229258668936875409e+00
9.239239239239240009e-02	2.230483221398674942e+00
9.249249249249250071e-02	2.231706056683087525e+00
9.259259259259260133e-02	2.232927178535865753e+00
9.269269269269270195e-02	2.234146590692003720e+00
9.279279279279280257e-02	2.235364296875769874e+00
9.289289289289290319e-02	2.236580300800747434e+00
9.299299299299300381e-02	2.237794606169869027e+00
9.309309309309309055e-02	2.239007216675449552e+00
9.319319319319319117e-02	2.240218135999235027e+00
9.329329329329329179e-02	2.241427367812423466e+00
9.339339339339339241e-02	2.242634915775712834e+00
9.349349349349349303e-02	2.243840783539330808e+00
9.359359359359359365e-02	2.245044974743073851e+00
9.369369369369369427e-02	2.246247493016341856e+00
9.379379379379379489e-02	2.247448341978172337e+00
9.389389389389389551e-02	2.248647525237278622e+00
9.399399399399399613e-02	2.249845046392087600e+00
9.409409409409409675e-02	2.251040909030766812e+00
9.419419419419419737e-02	2.252235116731266196e+00
9.429429429429429799e-02	2.253427673061352721e+00
9.439439439439439861e-02	2.254618581578643255e+00
9.449449449449449923e-02	2.255807845830639202e+00
9.459459459459459985e-02	2.256995469354762918e+00
9.469469469469470047e-02	2.258181455678392346e+00
9.479479479479480108e-02	2.259365808318892110e+00
9.489489489489490170e-02	2.260548530783650811e+00
9.499499499499500232e-02	2.261729626570117446e+00
9.509509509509510294e-02	2.262909099165826277e+00
9.519519519519520356e-02	2.264086952048443013e+00
9.529529529529530418e-02	2.265263188685787021e+00
9.539539539539540480e-02	2.266437812535874841e+00
9.549549549549550542e-02	2.267610827046945055e+00
9.559559559559560604e-02	2.268782235657497370e+00
9.569569569569570666e-02	2.269952041796324149e+00
9.579579579579579340e-02	2.271120248882543269e+00
9.589589589589589402e-02	2.272286860325630542e+00
9.599599599599599464e-02	2.273451879525454356e+00
9.609609609609609526e-02	2.274615309872306312e+00
9.619619619619619588e-02	2.275777154746934094e+00
9.629629629629629650e-02	2.276937417520576545e+00
9.639639639639639712e-02	2.278096101554992980e+00
9.649649649649649774e-02	2.279253210202496938e+00
9.659659659659659836e-02	2.280408746805985931e+00
9.669669669669669898e-02	2.281562714698979644e+00
9.679679679679679960e-02	2.282715117205643018e+00
9.689689689689690022e-02	2.283865957640824451e+00
9.699699699699700084e-02	2.285015239310085100e+00
9.709709709709710146e-02	2.286162965509731748e+00
9.719719719719720208e-02	2.287309139526845225e+00
9.729729729729730270e-02	2.288453764639315491e+00
9.739739739739740332e-02	2.289596844115870056e+00
9.749749749749750394e-02	2.290738381216104624e+00
9.759759759759760456e-02	2.291878379190517734e+00
9.769769769769770518e-02	2.293016841280536955e+00
9.779779779779780580e-02	2.294153770718552643e+00
9.789789789789790642e-02	2.295289170727946360e+00
9.799799799799800704e-02	2.296423044523125068e+00
9.809809809809810766e-02	2.297555395309544668e+00
9.819819819819820828e-02	2.298686226283748191e+00
9.829829829829830889e-02	2.299815540633390665e+00
9.839839839839840951e-02	2.300943341537267983e+00
9.849849849849849626e-02	2.302069632165354207e+00
9.859859859859859688e-02	2.303194415678821994e+00
9.869869869869869750e-02	2.304317695230079455e+00
9.879879879879879812e-02	2.305439473962796360e+00
9.889889889889889873e-02	2.306559755011931667e+00
9.899899899899899935e-02	2.307678541503765945e+00
9.909909909909909997e-02	2.308795836555934677e+00
9.919919919919920059e-02	2.309911643277446025e+00
9.929929929929930121e-02	2.311025964768718577e+00
9.939939939939940183e-02	2.312138804121608882e+00
9.949949949949950245e-02	2.313250164419438537e+00
9.959959959959960307e-02	2.314360048737023501e+00
9.969969969969970369e-02	2.315468460140702511e+00
9.979979979979980431e-02	2.316575401688365066e+00
9.989989989989990493e-02	2.317680876429481618e+00
1.000000000000000056e-01	2.318784887405128448e+00


==> v005f05a001.dat <==
-1.499999999999999944e-01	1.604749633904307667e-03
-1.496996996996997065e-01	1.636968973841816362e-03
-1.493993993993993907e-01	1.669841155710171136e-03
-1.490990990990991027e-01	1.703379474110153355e-03
-1.487987987987987870e-01	1.737597472383187918e-03
-1.484984984984984990e-01	1.772508975587131375e-03
-1.481981981981981833e-01	1.808128123386666328e-03
-1.478978978978978953e-01	1.844469395058791292e-03
-1.475975975975975796e-01	1.881547621300373252e-03
-1.472972972972972916e-01	1.919378014375964408e-03
-1.469969969969970036e-01	1.957975989270542474e-03
-1.466966966966966879e-01	1.997357472770996782e-03
-1.463963963963963999e-01	2.037538556957989039e-03
-1.460960960960960842e-01	2.078535655207080710e-03
-1.457957957957957962e-01	2.120365474193213265e-03
-1.454954954954954804e-01	2.163045032520661236e-03
-1.451951951951951925e-01	2.206591689618245689e-03
-1.448948948948948767e-01	2.251023178626634317e-03
-1.445945945945945887e-01	2.296357636016947180e-03
-1.442942942942943008e-01	2.342613621744820893e-03
-1.439939939939939850e-01	2.389810126527139918e-03
-1.436936936936936970e-01	2.437966566662539119e-03
-1.433933933933933813e-01	2.487102770054482135e-03
-1.430930930930930933e-01	2.537238960310495006e-03
-1.427927927927927776e-01	2.588395745511142248e-03
-1.424924924924924896e-01	2.640594117614946442e-03
-1.421921921921921739e-01	2.693855465099888064e-03
-1.418918918918918859e-01	2.748201597776373569e-03
-1.415915915915915979e-01	2.803654779231421618e-03
-1.412912912912912822e-01	2.860237760206205560e-03
-1.409909909909909942e-01	2.917973806009090121e-03
-1.406906906906906785e-01	2.976886712869496274e-03
-1.403903903903903905e-01	3.037000811452169550e-03
-1.400900900900900747e-01	3.098340959584844085e-03
-1.397897897897897868e-01	3.160932529491197393e-03
-1.394894894894894710e-01	3.224801396494368817e-03
-1.391891891891891830e-01	3.289973935766530959e-03
-1.388888888888888951e-01	3.356477031364739003e-03
-1.385885885885885793e-01	3.424338098203364138e-03
-1.382882882882882913e-01	3.493585113848255048e-03
-1.379879879879879756e-01	3.564246654192917800e-03
-1.376876876876876876e-01	3.636351926035607043e-03
-1.373873873873873719e-01	3.709930790624496166e-03
-1.370870870870870839e-01	3.785013775048885580e-03
-1.367867867867867959e-01	3.861632072082318672e-03
-1.364864864864864802e-01	3.939817532619915158e-03
-1.361861861861861922e-01	4.019602657129134685e-03
-1.358858858858858765e-01	4.101020592885911732e-03
-1.355855855855855885e-01	4.184105142076952229e-03
-1.352852852852852727e-01	4.268890782639222538e-03
-1.349849849849849848e-01	4.355412699924843256e-03
-1.346846846846846690e-01	4.443706824094726011e-03
-1.343843843843843811e-01	4.533809866507674396e-03
-1.340840840840840653e-01	4.625759348823748653e-03
-1.337837837837837773e-01	4.719593620930071474e-03
-1.334834834834834894e-01	4.815351867415306082e-03
-1.331831831831831736e-01	4.913074106014869540e-03
-1.328828828828828856e-01	5.012801184059334503e-03
-1.325825825825825699e-01	5.114574779639948290e-03
-1.322822822822822819e-01	5.218437412729357017e-03
-1.319819819819819662e-01	5.324432468353842290e-03
-1.316816816816816782e-01	5.432604230129893172e-03
-1.313813813813813902e-01	5.542997919321711667e-03
-1.310810810810810745e-01	5.655659733069378151e-03
-1.307807807807807865e-01	5.770636876065731238e-03
-1.304804804804804708e-01	5.887977582452404851e-03
-1.301801801801801828e-01	6.007731128173654511e-03
-1.298798798798798670e-01	6.129947837270742494e-03
-1.295795795795795791e-01	6.254679087531914844e-03
-1.292792792792792633e-01	6.381977320945139871e-03
-1.289789789789789753e-01	6.511896062628976314e-03
-1.286786786786786596e-01	6.644489949057206038e-03
-1.283783783783783716e-01	6.779814763473353441e-03
-1.280780780780780836e-01	6.917927474428621319e-03
-1.277777777777777679e-01	7.058886272933073171e-03
-1.274774774774774799e-01	7.202750604808734296e-03
-1.271771771771771642e-01	7.349581196941895947e-03
-1.268768768768768762e-01	7.499440078429002454e-03
-1.265765765765765605e-01	7.652369251530417166e-03
-1.262762762762762725e-01	7.808497450013070391e-03
-1.259759759759759845e-01	7.967826684571244211e-03
-1.256756756756756688e-01	8.130445748303256198e-03
-1.253753753753753808e-01	8.296423510383846983e-03
-1.250750750750750651e-01	8.465830299551394683e-03
-1.247747747747747771e-01	8.638737941260044365e-03
-1.244744744744744752e-01	8.815219794697659247e-03
-1.241741741741741734e-01	8.995350788814745341e-03
-1.238738738738738715e-01	9.179207457276518725e-03
-1.235735735735735696e-01	9.366867972760586566e-03
-1.232732732732732678e-01	9.558412181142523362e-03
-1.229729729729729659e-01	9.753921635942776336e-03
-1.226726726726726641e-01	9.953479633180658398e-03
-1.223723723723723622e-01	1.015717124669193901e-02
-1.220720720720720742e-01	1.036508336415189677e-02
-1.217717717717717724e-01	1.057730472436697704e-02
-1.214714714714714705e-01	1.079392595666306756e-02
-1.211711711711711686e-01	1.101503962315687757e-02
-1.208708708708708668e-01	1.124074026422548604e-02
-1.205705705705705649e-01	1.147112444670797191e-02
-1.202702702702702631e-01	1.170629081355518616e-02
-1.199699699699699612e-01	1.194634013316893048e-02
-1.196696696696696594e-01	1.219137534683334932e-02
-1.193693693693693714e-01	1.244150161346957092e-02
-1.190690690690690695e-01	1.269682635222905802e-02
-1.187687687687687677e-01	1.295745928468495893e-02
-1.184684684684684658e-01	1.322351247912535374e-02
-1.181681681681681639e-01	1.349510039929158016e-02
-1.178678678678678621e-01	1.377233995887892741e-02
-1.175675675675675602e-01	1.405535058150821602e-02
-1.172672672672672722e-01	1.434425426429226762e-02
-1.169669669669669565e-01	1.463917564217917001e-02
-1.166666666666666685e-01	1.494024205032751761e-02
-1.163663663663663528e-01	1.524758358289342829e-02
-1.160660660660660648e-01	1.556133314836271979e-02
-1.157657657657657629e-01	1.588162652331250035e-02
-1.154654654654654611e-01	1.620860240753952547e-02
-1.151651651651651592e-01	1.654240248347936190e-02
-1.148648648648648574e-01	1.688317148173616722e-02
-1.145645645645645694e-01	1.723105725283302289e-02
-1.142642642642642536e-01	1.758621084359181935e-02
-1.139639639639639657e-01	1.794878657553463513e-02
-1.136636636636636499e-01	1.831894212269209385e-02
-1.133633633633633619e-01	1.869683858715607758e-02
-1.130630630630630601e-01	1.908264057220714766e-02
-1.127627627627627582e-01	1.947651625428157424e-02
-1.124624624624624564e-01	1.987863745591359962e-02
-1.121621621621621545e-01	2.028917972184005741e-02
-1.118618618618618665e-01	2.070832239976896916e-02
-1.115615615615615508e-01	2.113624872622776527e-02
-1.112612612612612628e-01	2.157314591685482313e-02
-1.109609609609609471e-01	2.201923075228994636e-02
-1.106606606606606591e-01	2.247462221086006864e-02
-1.103603603603603572e-01	2.293959648887986674e-02
-1.100600600600600554e-01	2.341433217138489883e-02
-1.097597597597597535e-01	2.389903779003961851e-02
-1.094594594594594517e-01	2.439392642691624868e-02
-1.091591591591591637e-01	2.489921581248648319e-02
-1.088588588588588479e-01	2.541512842645519618e-02
-1.085585585585585600e-01	2.594189160238267663e-02
-1.082582582582582442e-01	2.647973766110267926e-02
-1.079579579579579562e-01	2.702890390193314618e-02
-1.076576576576576544e-01	2.758963296427053430e-02
-1.073573573573573525e-01	2.816217270342719764e-02
-1.070570570570570507e-01	2.874677643477754896e-02
-1.067567567567567488e-01	2.934370303223755860e-02
-1.064564564564564608e-01	2.995321705182182187e-02
-1.061561561561561451e-01	3.057558885633185342e-02
-1.058558558558558571e-01	3.121109474232880085e-02
-1.055555555555555552e-01	3.186001707084110124e-02
-1.052552552552552534e-01	3.252264440305072113e-02
-1.049549549549549515e-01	3.319927164151117299e-02
-1.046546546546546497e-01	3.389020017656357159e-02
-1.043543543543543478e-01	3.459573803684518750e-02
-1.040540540540540460e-01	3.531620004249241135e-02
-1.037537537537537580e-01	3.605190795991018715e-02
-1.034534534534534422e-01	3.680319065777609699e-02
-1.031531531531531543e-01	3.757038426485970195e-02
-1.028528528528528524e-01	3.835383233105744277e-02
-1.025525525525525505e-01	3.915388599314428147e-02
-1.022522522522522487e-01	3.997090414647637424e-02
-1.019519519519519468e-01	4.080525362298240144e-02
-1.016516516516516450e-01	4.165730937489904584e-02
-1.013513513513513431e-01	4.252745466307603084e-02
-1.010510510510510551e-01	4.341608124860345946e-02
-1.007507507507507394e-01	4.432358958697588808e-02
-1.004504504504504514e-01	4.525038902481352820e-02
-1.001501501501501495e-01	4.619689799998355495e-02
-9.984984984984984768e-02	4.716354424638175002e-02
-9.954954954954954582e-02	4.815076500471231896e-02
-9.924924924924924396e-02	4.915900724004247657e-02
-9.894894894894895598e-02	5.018872786627315979e-02
-9.864864864864864025e-02	5.124039397702032789e-02
-9.834834834834835227e-02	5.231448308201975400e-02
-9.804804804804803653e-02	5.341148334820230992e-02
-9.774774774774774855e-02	5.453189384494508407e-02
-9.744744744744744669e-02	5.567622479355155418e-02
-9.714714714714714483e-02	5.684499782155707365e-02
-9.684684684684684297e-02	5.803874622282514245e-02
-9.654654654654654111e-02	5.925801522451737413e-02
-9.624624624624625313e-02	6.050336226182641969e-02
-9.594594594594593739e-02	6.177535726095977064e-02
-9.564564564564564941e-02	6.307458293032762453e-02
-9.534534534534533368e-02	6.440163505939737465e-02
-9.504504504504504570e-02	6.575712282438696266e-02
-9.474474474474474384e-02	6.714166909998671440e-02
-9.444444444444444198e-02	6.855591077667252953e-02
-9.414414414414414012e-02	7.000049908379969710e-02
-9.384384384384383826e-02	7.147609991934932017e-02
-9.354354354354355028e-02	7.298339418770301290e-02
-9.324324324324323454e-02	7.452307814692804566e-02
-9.294294294294294656e-02	7.609586376669913443e-02
-9.264264264264263082e-02	7.770247909724958824e-02
-9.234234234234234284e-02	7.934366864889945414e-02
-9.204204204204204098e-02	8.102019378103650360e-02
-9.174174174174173912e-02	8.273283309921633522e-02
-9.144144144144143727e-02	8.448238285937864633e-02
-9.114114114114113541e-02	8.626965737900155196e-02
-9.084084084084084743e-02	8.809548945604778192e-02
-9.054054054054053169e-02	8.996073079744412726e-02
-9.024024024024024371e-02	9.186625245929479211e-02
-8.993993993993992797e-02	9.381294530078874983e-02
-8.963963963963963999e-02	9.580172045289403471e-02
-8.933933933933933813e-02	9.783350980167117295e-02
-8.903903903903903627e-02	9.990926648476480820e-02
-8.873873873873873441e-02	1.020299653988893801e-01
-8.843843843843843255e-02	1.041966037162537079e-01
-8.813813813813814457e-02	1.064102014089159248e-01
-8.783783783783782884e-02	1.086718017818196907e-01
-8.753753753753754085e-02	1.109824720170555362e-01
-8.723723723723723900e-02	1.133433037330370124e-01
-8.693693693693693714e-02	1.157554135621837316e-01
-8.663663663663663528e-02	1.182199437492474636e-01
-8.633633633633633342e-02	1.207380627700261194e-01
-8.603603603603603156e-02	1.233109659677946862e-01
-8.573573573573572970e-02	1.259398762033860086e-01
-8.543543543543542784e-02	1.286260445151992671e-01
-8.513513513513512598e-02	1.313707507875745140e-01
-8.483483483483483800e-02	1.341753044291148500e-01
-8.453453453453453614e-02	1.370410450659576840e-01
-8.423423423423423428e-02	1.399693432557015393e-01
-8.393393393393393243e-02	1.429616012278226433e-01
-8.363363363363363057e-02	1.460192536525700135e-01
-8.333333333333332871e-02	1.491437684366325178e-01
-8.303303303303302685e-02	1.523366475402802844e-01
-8.273273273273272499e-02	1.555994278095758909e-01
-8.243243243243242313e-02	1.589336818187261358e-01
-8.213213213213213515e-02	1.623410187223179313e-01
-8.183183183183183329e-02	1.658230851215023172e-01
-8.153153153153153143e-02	1.693815659523252026e-01
-8.123123123123122957e-02	1.730181854047594114e-01
-8.093093093093092771e-02	1.767347078782240677e-01
-8.063063063063062585e-02	1.805329389740886747e-01
-8.033033033033032400e-02	1.844147265202807084e-01
-8.003003003003002214e-02	1.883819616194984392e-01
-7.972972972972973416e-02	1.924365797133229528e-01
-7.942942942942943230e-02	1.965805616584230808e-01
-7.912912912912913044e-02	2.008159348174415604e-01
-7.882882882882882858e-02	2.051447741728747998e-01
-7.852852852852852672e-02	2.095692034749020161e-01
-7.822822822822822486e-02	2.140913964323861163e-01
-7.792792792792792300e-02	2.187135779510500921e-01
-7.762762762762762114e-02	2.234380254157431467e-01
-7.732732732732731928e-02	2.282670700085397131e-01
-7.702702702702703130e-02	2.332030980527889930e-01
-7.672672672672672944e-02	2.382485523763381574e-01
-7.642642642642642758e-02	2.434059336934926987e-01
-7.612612612612612573e-02	2.486778020123882604e-01
-7.582582582582582387e-02	2.540667780790069052e-01
-7.552552552552552201e-02	2.595755448695981626e-01
-7.522522522522522015e-02	2.652068491390288107e-01
-7.492492492492491829e-02	2.709635030258469302e-01
-7.462462462462461643e-02	2.768483857080929478e-01
-7.432432432432432845e-02	2.828644451002225169e-01
-7.402402402402402659e-02	2.890146995821962772e-01
-7.372372372372372473e-02	2.953022397567348079e-01
-7.342342342342342287e-02	3.017302302377563028e-01
-7.312312312312312101e-02	3.083019114793206783e-01
-7.282282282282281916e-02	3.150206016573712242e-01
-7.252252252252251730e-02	3.218896986151482675e-01
-7.222222222222221544e-02	3.289126818777847183e-01
-7.192192192192191358e-02	3.360931147347563375e-01
-7.162162162162162560e-02	3.434346463829515694e-01
-7.132132132132132374e-02	3.509410141210213552e-01
-7.102102102102102188e-02	3.586160455876995501e-01
-7.072072072072072002e-02	3.664636610426050822e-01
-7.042042042042041816e-02	3.744878756950321130e-01
-7.012012012012011630e-02	3.826928020917183537e-01
-6.981981981981981444e-02	3.910826525763935746e-01
-6.951951951951951258e-02	3.996617418312580217e-01
-6.921921921921921073e-02	4.084344895045581847e-01
-6.891891891891892274e-02	4.174054229215069522e-01
-6.861861861861862089e-02	4.265791798708385985e-01
-6.831831831831831903e-02	4.359605114581330820e-01
-6.801801801801801717e-02	4.455542850204627925e-01
-6.771771771771771531e-02	4.553654871036109664e-01
-6.741741741741741345e-02	4.653992265091304037e-01
-6.711711711711711159e-02	4.756607374245787612e-01
-6.681681681681680973e-02	4.861553826499818154e-01
-6.651651651651650787e-02	4.968886569292982891e-01
-6.621621621621621989e-02	5.078661903903399777e-01
-6.591591591591591803e-02	5.190937520891609758e-01
-6.561561561561561617e-02	5.305772536512687321e-01
-6.531531531531531432e-02	5.423227530022920462e-01
-6.501501501501501246e-02	5.543364581851129014e-01
-6.471471471471471060e-02	5.666247312672098024e-01
-6.441441441441440874e-02	5.791940923483919201e-01
-6.411411411411410688e-02	5.920512236825945518e-01
-6.381381381381381890e-02	6.052029739267905661e-01
-6.351351351351351704e-02	6.186563625255608878e-01
-6.321321321321321518e-02	6.324185842334285601e-01
-6.291291291291291332e-02	6.464970137712868770e-01
-6.261261261261261146e-02	6.608992106105382458e-01
-6.231231231231230960e-02	6.756329238797653680e-01
-6.201201201201200774e-02	6.907060973936814952e-01
-6.171171171171170589e-02	7.061268748104613246e-01
-6.141141141141140403e-02	7.219036049291545076e-01
-6.111111111111111605e-02	7.380448471414616796e-01
-6.081081081081081419e-02	7.545593770509868570e-01
-6.051051051051051233e-02	7.714561922686145046e-01
-6.021021021021021047e-02	7.887445183869526977e-01
-5.990990990990990861e-02	8.064338151317698156e-01
-5.960960960960960675e-02	8.245337826862193520e-01
-5.930930930930930489e-02	8.430543681849380633e-01
-5.900900900900900303e-02	8.620057723795135907e-01
-5.870870870870870117e-02	8.813984564827493928e-01
-5.840840840840841319e-02	9.012431492044568060e-01
-5.810810810810811133e-02	9.215508539945423960e-01
-5.780780780780780947e-02	9.423328565085493658e-01
-5.750750750750750762e-02	9.636007323070988617e-01
-5.720720720720720576e-02	9.853663547948051660e-01
-5.690690690690690390e-02	1.007641903398604821e+00
-5.660660660660660204e-02	1.030439871982165467e+00
-5.630630630630630018e-02	1.053773077493646460e+00
-5.600600600600599832e-02	1.077654668848781139e+00
-5.570570570570571034e-02	1.102098136058585087e+00
-5.540540540540540848e-02	1.127117319618375024e+00
-5.510510510510510662e-02	1.152726420179253752e+00
-5.480480480480480476e-02	1.178940008522788352e+00
-5.450450450450450290e-02	1.205773035854089903e+00
-5.420420420420420105e-02	1.233240844419965399e+00
-5.390390390390389919e-02	1.261359178450870866e+00
-5.360360360360359733e-02	1.290144195421483841e+00
-5.330330330330329547e-02	1.319612477627243985e+00
-5.300300300300300749e-02	1.349781044082505765e+00
-5.270270270270270563e-02	1.380667362757078687e+00
-5.240240240240240377e-02	1.412289363177022805e+00
-5.210210210210210191e-02	1.444665449419004988e+00
-5.180180180180180005e-02	1.477814513523420414e+00
-5.150150150150149819e-02	1.511755949341350824e+00
-5.120120120120119633e-02	1.546509666818967510e+00
-5.090090090090089447e-02	1.582096106715246808e+00
-5.060060060060059262e-02	1.618536255748508346e+00
-5.030030030030030463e-02	1.655851662175170880e+00
-5.000000000000000278e-02	1.694064451817209882e+00
-4.969969969969970092e-02	1.733197344567268372e+00
-4.939939939939939906e-02	1.773273671407699537e+00
-4.909909909909909720e-02	1.814317391977869454e+00
-4.879879879879879534e-02	1.856353112714697717e+00
-4.849849849849849348e-02	1.899406105578169024e+00
-4.819819819819819162e-02	1.943502327362636395e+00
-4.789789789789790364e-02	1.988668439591663173e+00
-4.759759759759760178e-02	2.034931828999749115e+00
-4.729729729729729992e-02	2.082320628617516434e+00
-4.699699699699699806e-02	2.130863739491562825e+00
-4.669669669669669620e-02	2.180590853080358382e+00
-4.639639639639639435e-02	2.231532474369314123e+00
-4.609609609609609249e-02	2.283719945740511736e+00
-4.579579579579579063e-02	2.337185471619605881e+00
-4.549549549549548877e-02	2.391962143909750260e+00
-4.519519519519520079e-02	2.448083968216233419e+00
-4.489489489489489893e-02	2.505585890868611276e+00
-4.459459459459459707e-02	2.564503826758533833e+00
-4.429429429429429521e-02	2.624874688026727299e+00
-4.399399399399399335e-02	2.686736413645023358e+00
-4.369369369369369149e-02	2.750127999944323776e+00
-4.339339339339338963e-02	2.815089532134871231e+00
-4.309309309309308778e-02	2.881662216853931646e+00
-4.279279279279278592e-02	2.949888415762927707e+00
-4.249249249249249794e-02	3.019811680207611815e+00
-4.219219219219219608e-02	3.091476786955076328e+00
-4.189189189189189422e-02	3.164929775028525238e+00
-4.159159159159159236e-02	3.240217983679664293e+00
-4.129129129129129050e-02	3.317390091542905317e+00
-4.099099099099098864e-02	3.396496157035036489e+00
-4.069069069069068678e-02	3.477587660054119123e+00
-4.039039039039038492e-02	3.560717545027314745e+00
-4.009009009009008306e-02	3.645940265343761144e+00
-3.978978978978979508e-02	3.733311829198246112e+00
-3.948948948948949322e-02	3.822889846868039232e+00
-3.918918918918919136e-02	3.914733579450055068e+00
-3.888888888888888951e-02	4.008903989097702514e+00
-3.858858858858858765e-02	4.105463790810821578e+00
-3.828828828828828579e-02	4.204477505842787011e+00
-3.798798798798798393e-02	4.306011516791350857e+00
-3.768768768768768207e-02	4.410134124433955805e+00
-3.738738738738738021e-02	4.516915606355815349e+00
-3.708708708708709223e-02	4.626428277406596123e+00
-3.678678678678679037e-02	4.738746552014041491e+00
-3.648648648648648851e-02	4.853947008384398742e+00
-3.618618618618618665e-02	4.972108454629241336e+00
-3.588588588588588479e-02	5.093311996872380121e+00
-3.558558558558558294e-02	5.217641109401981225e+00
-3.528528528528528108e-02	5.345181706937101040e+00
-3.498498498498497922e-02	5.476022219071525754e+00
-3.468468468468469124e-02	5.610253666944148065e+00
-3.438438438438438938e-02	5.747969742168882235e+00
-3.408408408408408752e-02	5.889266888047834492e+00
-3.378378378378378566e-02	6.034244383085518137e+00
-3.348348348348348380e-02	6.183004426833552003e+00
-3.318318318318318194e-02	6.335652228102202521e+00
-3.288288288288288008e-02	6.492296095585779803e+00
-3.258258258258257822e-02	6.653047530948287047e+00
-3.228228228228227636e-02	6.818021324405358463e+00
-3.198198198198198838e-02	6.987335652819426812e+00
-3.168168168168168652e-02	7.161112180304251673e+00
-3.138138138138138467e-02	7.339476161317667113e+00
-3.108108108108108281e-02	7.522556546212674000e+00
-3.078078078078078095e-02	7.710486089215729422e+00
-3.048048048048047909e-02	7.903401458801782020e+00
-3.018018018018017723e-02	8.101443350433005008e+00
-2.987987987987987537e-02	8.304756601615185474e+00
-2.957957957957957351e-02	8.513490309202570216e+00
-2.927927927927928553e-02	8.727797948849106646e+00
-2.897897897897898367e-02	8.947837496469581708e+00
-2.867867867867868181e-02	9.173771551541140212e+00
-2.837837837837837995e-02	9.405767462048714833e+00
-2.807807807807807809e-02	9.643997450854403297e+00
-2.777777777777777624e-02	9.888638743245660834e+00
-2.747747747747747438e-02	1.013987369538494754e+01
-2.717717717717717252e-02	1.039788992333889972e+01
-2.687687687687687066e-02	1.066288043230737692e+01
-2.657657657657658268e-02	1.093504374560491499e+01
-2.627627627627628082e-02	1.121458403287314631e+01
-2.597597597597597896e-02	1.150171123692768838e+01
-2.567567567567567710e-02	1.179664119856607485e+01
-2.537537537537537524e-02	1.209959577858321822e+01
-2.507507507507507338e-02	1.241080297615125261e+01
-2.477477477477477152e-02	1.273049704261567250e+01
-2.447447447447448354e-02	1.305891858963581953e+01
-2.417417417417416781e-02	1.339631469045474610e+01
-2.387387387387387983e-02	1.374293897292282907e+01
-2.357357357357356409e-02	1.409905170272530128e+01
-2.327327327327327611e-02	1.446491985507555000e+01
-2.297297297297296037e-02	1.484081717293540947e+01
-2.267267267267267239e-02	1.522702420959899605e+01
-2.237237237237238441e-02	1.562382835323099606e+01
-2.207207207207206867e-02	1.603152383066817066e+01
-2.177177177177178069e-02	1.645041168747856375e+01
-2.147147147147146495e-02	1.688079974092303104e+01
-2.117117117117117697e-02	1.732300250207574521e+01
-2.087087087087086124e-02	1.777734106294162331e+01
-2.057057057057057325e-02	1.824414294394591707e+01
-2.027027027027025752e-02	1.872374189667051780e+01
-1.996996996996996954e-02	1.921647765615413306e+01
-1.966966966966968156e-02	1.972269563646679558e+01
-1.936936936936936582e-02	2.024274656258458194e+01
-1.906906906906907784e-02	2.077698603086741613e+01
-1.876876876876876210e-02	2.132577398961647219e+01
-1.846846846846847412e-02	2.188947413032245493e+01
-1.816816816816815838e-02	2.246845317926464958e+01
-1.786786786786787040e-02	2.306308007808129545e+01
-1.756756756756755466e-02	2.367372504084210405e+01
-1.726726726726726668e-02	2.430075847393000998e+01
-1.696696696696697870e-02	2.494454974377461554e+01
-1.666666666666666297e-02	2.560546577609438756e+01
-1.636636636636637498e-02	2.628386946885353481e+01
-1.606606606606605925e-02	2.698011789960749596e+01
-1.576576576576577127e-02	2.769456030631057075e+01
-1.546546546546545553e-02	2.842753581901116533e+01
-1.516516516516516755e-02	2.917937091816621376e+01
-1.486486486486485181e-02	2.995037659361414129e+01
-1.456456456456456383e-02	3.074084517656347515e+01
-1.426426426426427585e-02	3.155104681535076239e+01
-1.396396396396396011e-02	3.238122556423602560e+01
-1.366366366366367213e-02	3.323159505321851981e+01
-1.336336336336335640e-02	3.410233370585654455e+01
-1.306306306306306841e-02	3.499357947146303616e+01
-1.276276276276275268e-02	3.590542403796902704e+01
-1.246246246246246470e-02	3.683790649233808523e+01
-1.216216216216214896e-02	3.779100639688719099e+01
-1.186186186186186098e-02	3.876463625241974853e+01
-1.156156156156157300e-02	3.975863332298641950e+01
-1.126126126126125726e-02	4.077275080263131457e+01
-1.096096096096096928e-02	4.180664831200788001e+01
-1.066066066066065354e-02	4.285988172261941997e+01
-1.036036036036036556e-02	4.393189231906298176e+01
-1.006006006006004982e-02	4.502199532547241034e+01
-9.759759759759761844e-03	4.612936784180281791e+01
-9.459459459459473862e-03	4.725303625913424810e+01
-9.159159159159158126e-03	4.839186325119922572e+01
-8.858858858858870144e-03	4.954453447222073237e+01
-8.558558558558554408e-03	5.070954512911730916e+01
-8.258258258258266427e-03	5.188518663925739105e+01
-7.957957957957950690e-03	5.306953363307135874e+01
-7.657657657657662709e-03	5.426043161343692134e+01
-7.357357357357346972e-03	5.545548563995076563e+01
-7.057057057057058991e-03	5.665205046452681614e+01
-6.756756756756771010e-03	5.784722260317346354e+01
-6.456456456456455273e-03	5.903783488450579142e+01
-6.156156156156167292e-03	6.022045406499426434e+01
-5.855855855855851555e-03	6.139138213976256964e+01
-5.555555555555563574e-03	6.254666200074967009e+01
-5.255255255255247837e-03	6.368208809587159891e+01
-4.954954954954959856e-03	6.479322271555143686e+01
-4.654654654654644119e-03	6.587541847511948845e+01
-4.354354354354356138e-03	6.692384745936296042e+01
-4.054054054054068157e-03	6.793353735424045681e+01
-3.753753753753752420e-03	6.889941469988833944e+01
-3.453453453453464439e-03	6.981635516357033566e+01
-3.153153153153148702e-03	7.067924045337167627e+01
-2.852852852852860721e-03	7.148302118212723144e+01
-2.552552552552544984e-03	7.222278465873574760e+01
-2.252252252252257003e-03	7.289382624896616392e+01
-1.951951951951941266e-03	7.349172263086924772e+01
-1.651651651651653285e-03	7.401240499563880348e+01
-1.351351351351365304e-03	7.445223003799893036e+01
-1.051051051051049567e-03	7.480804646430304672e+01
-7.507507507507615863e-04	7.507725474057252768e+01
-4.504504504504458495e-04	7.525785791881858700e+01
-1.501501501501578684e-04	7.534850162126805628e+01
1.501501501501578684e-04	7.534850162126805628e+01
4.504504504504458495e-04	7.525785791881858700e+01
7.507507507507615863e-04	7.507725474057252768e+01
1.051051051051049567e-03	7.480804646430304672e+01
1.351351351351337549e-03	7.445223003799895878e+01
1.651651651651653285e-03	7.401240499563880348e+01
1.951951951951941266e-03	7.349172263086924772e+01
2.252252252252257003e-03	7.289382624896616392e+01
2.552552552552544984e-03	7.222278465873574760e+01
2.852852852852860721e-03	7.148302118212723144e+01
3.153153153153148702e-03	7.067924045337167627e+01
3.453453453453464439e-03	6.981635516357033566e+01
3.753753753753752420e-03	6.889941469988833944e+01
4.054054054054040401e-03	6.793353735424052786e+01
4.354354354354356138e-03	6.692384745936296042e+01
4.654654654654644119e-03	6.587541847511948845e+01
4.954954954954959856e-03	6.479322271555143686e+01
5.255255255255247837e-03	6.368208809587159891e+01
5.555555555555563574e-03	6.254666200074967009e+01
5.855855855855851555e-03	6.139138213976256964e+01
6.156156156156167292e-03	6.022045406499426434e+01
6.456456456456455273e-03	5.903783488450579142e+01
6.756756756756743254e-03	5.784722260317359854e+01
7.057057057057058991e-03	5.665205046452681614e+01
7.357357357357346972e-03	5.545548563995076563e+01
7.657657657657662709e-03	5.426043161343692134e+01
7.957957957957950690e-03	5.306953363307135874e+01
8.258258258258266427e-03	5.188518663925739105e+01
8.558558558558554408e-03	5.070954512911730916e+01
8.858858858858870144e-03	4.954453447222073237e+01
9.159159159159158126e-03	4.839186325119922572e+01
9.459459459459446107e-03	4.725303625913434757e+01
9.759759759759761844e-03	4.612936784180281791e+01
1.006006006006004982e-02	4.502199532547241034e+01
1.036036036036036556e-02	4.393189231906298176e+01
1.066066066066065354e-02	4.285988172261941997e+01
1.096096096096096928e-02	4.180664831200788001e+01
1.126126126126125726e-02	4.077275080263131457e+01
1.156156156156157300e-02	3.975863332298641950e+01
1.186186186186186098e-02	3.876463625241974853e+01
1.216216216216214896e-02	3.779100639688719099e+01
1.246246246246246470e-02	3.683790649233808523e+01
1.276276276276275268e-02	3.590542403796902704e+01
1.306306306306306841e-02	3.499357947146303616e+01
1.336336336336335640e-02	3.410233370585654455e+01
1.366366366366367213e-02	3.323159505321851981e+01
1.396396396396396011e-02	3.238122556423602560e+01
1.426426426426427585e-02	3.155104681535076239e+01
1.456456456456456383e-02	3.074084517656347515e+01
1.486486486486485181e-02	2.995037659361414129e+01
1.516516516516516755e-02	2.917937091816621376e+01
1.546546546546545553e-02	2.842753581901116533e+01
1.576576576576577127e-02	2.769456030631057075e+01
1.606606606606605925e-02	2.698011789960749596e+01
1.636636636636637498e-02	2.628386946885353481e+01
1.666666666666666297e-02	2.560546577609438756e+01
1.696696696696697870e-02	2.494454974377461554e+01
1.726726726726726668e-02	2.430075847393000998e+01
1.756756756756755466e-02	2.367372504084210405e+01
1.786786786786787040e-02	2.306308007808129545e+01
1.816816816816815838e-02	2.246845317926464958e+01
1.846846846846847412e-02	2.188947413032245493e+01
1.876876876876876210e-02	2.132577398961647219e+01
1.906906906906907784e-02	2.077698603086741613e+01
1.936936936936936582e-02	2.024274656258458194e+01
1.966966966966965380e-02	1.972269563646684531e+01
1.996996996996996954e-02	1.921647765615413306e+01
2.027027027027025752e-02	1.872374189667051780e+01
2.057057057057057325e-02	1.824414294394591707e+01
2.087087087087086124e-02	1.777734106294162331e+01
2.117117117117117697e-02	1.732300250207574521e+01
2.147147147147146495e-02	1.688079974092303104e+01
2.177177177177178069e-02	1.645041168747856375e+01
2.207207207207206867e-02	1.603152383066817066e+01
2.237237237237235665e-02	1.562382835323104047e+01
2.267267267267267239e-02	1.522702420959899605e+01
2.297297297297296037e-02	1.484081717293540947e+01
2.327327327327327611e-02	1.446491985507555000e+01
2.357357357357356409e-02	1.409905170272530128e+01
2.387387387387387983e-02	1.374293897292282907e+01
2.417417417417416781e-02	1.339631469045474610e+01
2.447447447447448354e-02	1.305891858963581953e+01
2.477477477477477152e-02	1.273049704261567250e+01
2.507507507507505951e-02	1.241080297615127392e+01
2.537537537537537524e-02	1.209959577858321822e+01
2.567567567567566322e-02	1.179664119856609261e+01
2.597597597597597896e-02	1.150171123692768838e+01
2.627627627627626694e-02	1.121458403287315164e+01
2.657657657657658268e-02	1.093504374560491499e+01
2.687687687687687066e-02	1.066288043230737692e+01
2.717717717717718640e-02	1.039788992333887840e+01
2.747747747747747438e-02	1.013987369538494754e+01
2.777777777777776236e-02	9.888638743245673268e+00
2.807807807807807809e-02	9.643997450854403297e+00
2.837837837837836608e-02	9.405767462048725491e+00
2.867867867867868181e-02	9.173771551541140212e+00
2.897897897897896979e-02	8.947837496469597696e+00
2.927927927927928553e-02	8.727797948849106646e+00
2.957957957957957351e-02	8.513490309202570216e+00
2.987987987987988925e-02	8.304756601615178369e+00
3.018018018018017723e-02	8.101443350433005008e+00
3.048048048048046521e-02	7.903401458801789126e+00
3.078078078078078095e-02	7.710486089215729422e+00
3.108108108108106893e-02	7.522556546212686435e+00
3.138138138138138467e-02	7.339476161317667113e+00
3.168168168168167265e-02	7.161112180304263219e+00
3.198198198198198838e-02	6.987335652819426812e+00
3.228228228228227636e-02	6.818021324405358463e+00
3.258258258258259210e-02	6.653047530948281718e+00
3.288288288288288008e-02	6.492296095585779803e+00
3.318318318318316806e-02	6.335652228102210515e+00
3.348348348348348380e-02	6.183004426833552003e+00
3.378378378378377178e-02	6.034244383085527019e+00
3.408408408408408752e-02	5.889266888047834492e+00
3.438438438438437550e-02	5.747969742168891116e+00
3.468468468468469124e-02	5.610253666944148065e+00
3.498498498498497922e-02	5.476022219071525754e+00
3.528528528528529495e-02	5.345181706937101040e+00
3.558558558558558294e-02	5.217641109401981225e+00
3.588588588588587092e-02	5.093311996872382785e+00
3.618618618618618665e-02	4.972108454629241336e+00
3.648648648648647463e-02	4.853947008384404960e+00
3.678678678678679037e-02	4.738746552014041491e+00
3.708708708708707835e-02	4.626428277406600564e+00
3.738738738738739409e-02	4.516915606355813573e+00
3.768768768768768207e-02	4.410134124433955805e+00
3.798798798798799781e-02	4.306011516791348193e+00
3.828828828828828579e-02	4.204477505842787011e+00
3.858858858858857377e-02	4.105463790810824243e+00
3.888888888888888951e-02	4.008903989097702514e+00
3.918918918918917749e-02	3.914733579450062617e+00
3.948948948948949322e-02	3.822889846868039232e+00
3.978978978978978120e-02	3.733311829198247889e+00
4.009009009009009694e-02	3.645940265343755371e+00
4.039039039039038492e-02	3.560717545027314745e+00
4.069069069069070066e-02	3.477587660054115570e+00
4.099099099099098864e-02	3.396496157035036489e+00
4.129129129129127662e-02	3.317390091542911090e+00
4.159159159159159236e-02	3.240217983679664293e+00
4.189189189189188034e-02	3.164929775028529235e+00
4.219219219219219608e-02	3.091476786955076328e+00
4.249249249249248406e-02	3.019811680207611815e+00
4.279279279279279979e-02	2.949888415762924598e+00
4.309309309309308778e-02	2.881662216853931646e+00
4.339339339339340351e-02	2.815089532134866790e+00
4.369369369369369149e-02	2.750127999944323776e+00
4.399399399399397947e-02	2.686736413645027799e+00
4.429429429429429521e-02	2.624874688026727299e+00
4.459459459459458319e-02	2.564503826758537386e+00
4.489489489489489893e-02	2.505585890868611276e+00
4.519519519519518691e-02	2.448083968216235640e+00
4.549549549549550265e-02	2.391962143909748040e+00
4.579579579579579063e-02	2.337185471619605881e+00
4.609609609609610636e-02	2.283719945740507740e+00
4.639639639639639435e-02	2.231532474369314123e+00
4.669669669669668233e-02	2.180590853080361491e+00
4.699699699699699806e-02	2.130863739491562825e+00
4.729729729729728605e-02	2.082320628617517766e+00
4.759759759759760178e-02	2.034931828999749115e+00
4.789789789789788976e-02	1.988668439591664949e+00
4.819819819819820550e-02	1.943502327362636617e+00
4.849849849849849348e-02	1.899406105578169024e+00
4.879879879879880922e-02	1.856353112714696607e+00
4.909909909909909720e-02	1.814317391977869454e+00
4.939939939939938518e-02	1.773273671407702423e+00
4.969969969969970092e-02	1.733197344567268372e+00
4.999999999999998890e-02	1.694064451817211658e+00
5.030030030030030463e-02	1.655851662175170880e+00
5.060060060060059262e-02	1.618536255748508346e+00
5.090090090090090835e-02	1.582096106715244588e+00
5.120120120120119633e-02	1.546509666818967510e+00
5.150150150150148431e-02	1.511755949341352379e+00
5.180180180180180005e-02	1.477814513523420414e+00
5.210210210210208803e-02	1.444665449419005432e+00
5.240240240240240377e-02	1.412289363177022805e+00
5.270270270270269175e-02	1.380667362757081129e+00
5.300300300300300749e-02	1.349781044082505765e+00
5.330330330330329547e-02	1.319612477627243985e+00
5.360360360360361121e-02	1.290144195421483619e+00
5.390390390390389919e-02	1.261359178450870866e+00
5.420420420420418717e-02	1.233240844419964954e+00
5.450450450450450290e-02	1.205773035854089903e+00
5.480480480480479089e-02	1.178940008522789018e+00
5.510510510510510662e-02	1.152726420179253752e+00
5.540540540540539460e-02	1.127117319618375024e+00
5.570570570570571034e-02	1.102098136058585087e+00
5.600600600600599832e-02	1.077654668848781139e+00
5.630630630630631406e-02	1.053773077493644461e+00
5.660660660660660204e-02	1.030439871982165467e+00
5.690690690690689002e-02	1.007641903398604821e+00
5.720720720720720576e-02	9.853663547948051660e-01
5.750750750750749374e-02	9.636007323070995279e-01
5.780780780780780947e-02	9.423328565085493658e-01
5.810810810810809746e-02	9.215508539945440614e-01
5.840840840840841319e-02	9.012431492044568060e-01
5.870870870870870117e-02	8.813984564827493928e-01
5.900900900900901691e-02	8.620057723795127025e-01
5.930930930930930489e-02	8.430543681849380633e-01
5.960960960960959287e-02	8.245337826862203512e-01
5.990990990990990861e-02	8.064338151317698156e-01
6.021021021021019659e-02	7.887445183869530307e-01
6.051051051051051233e-02	7.714561922686145046e-01
6.081081081081080031e-02	7.545593770509865239e-01
6.111111111111111605e-02	7.380448471414616796e-01
6.141141141141140403e-02	7.219036049291545076e-01
6.171171171171171976e-02	7.061268748104613246e-01
6.201201201201200774e-02	6.907060973936814952e-01
6.231231231231229573e-02	6.756329238797653680e-01
6.261261261261261146e-02	6.608992106105382458e-01
6.291291291291289944e-02	6.464970137712879872e-01
6.321321321321321518e-02	6.324185842334285601e-01
6.351351351351350316e-02	6.186563625255631083e-01
6.381381381381381890e-02	6.052029739267905661e-01
6.411411411411410688e-02	5.920512236825945518e-01
6.441441441441442262e-02	5.791940923483910320e-01
6.471471471471471060e-02	5.666247312672098024e-01
6.501501501501499858e-02	5.543364581851136785e-01
6.531531531531531432e-02	5.423227530022920462e-01
6.561561561561560230e-02	5.305772536512689541e-01
6.591591591591591803e-02	5.190937520891609758e-01
6.621621621621620601e-02	5.078661903903405328e-01
6.651651651651652175e-02	4.968886569292986777e-01
6.681681681681680973e-02	4.861553826499818154e-01
6.711711711711712547e-02	4.756607374245781505e-01
6.741741741741741345e-02	4.653992265091304037e-01
6.771771771771770143e-02	4.553654871036115215e-01
6.801801801801801717e-02	4.455542850204627925e-01
6.831831831831830515e-02	4.359605114581330820e-01
6.861861861861862089e-02	4.265791798708385985e-01
6.891891891891890887e-02	4.174054229215076739e-01
6.921921921921922460e-02	4.084344895045571855e-01
6.951951951951951258e-02	3.996617418312580217e-01
6.981981981981982832e-02	3.910826525763932970e-01
7.012012012012011630e-02	3.826928020917183537e-01
7.042042042042040428e-02	3.744878756950319465e-01
7.072072072072072002e-02	3.664636610426050822e-01
7.102102102102100800e-02	3.586160455876999942e-01
7.132132132132132374e-02	3.509410141210213552e-01
7.162162162162161172e-02	3.434346463829519580e-01
7.192192192192192746e-02	3.360931147347559489e-01
7.222222222222221544e-02	3.289126818777847183e-01
7.252252252252253117e-02	3.218896986151473794e-01
7.282282282282281916e-02	3.150206016573712242e-01
7.312312312312310714e-02	3.083019114793211779e-01
7.342342342342342287e-02	3.017302302377563028e-01
7.372372372372371085e-02	2.953022397567348079e-01
7.402402402402402659e-02	2.890146995821962772e-01
7.432432432432431457e-02	2.828644451002227944e-01
7.462462462462463031e-02	2.768483857080932808e-01
7.492492492492491829e-02	2.709635030258469302e-01
7.522522522522523403e-02	2.652068491390288107e-01
7.552552552552552201e-02	2.595755448695981626e-01
7.582582582582580999e-02	2.540667780790078489e-01
7.612612612612612573e-02	2.486778020123882604e-01
7.642642642642641371e-02	2.434059336934930318e-01
7.672672672672672944e-02	2.382485523763381574e-01
7.702702702702701743e-02	2.332030980527892428e-01
7.732732732732733316e-02	2.282670700085397131e-01
7.762762762762762114e-02	2.234380254157431467e-01
7.792792792792793688e-02	2.187135779510500921e-01
7.822822822822822486e-02	2.140913964323861163e-01
7.852852852852851284e-02	2.095692034749017107e-01
7.882882882882882858e-02	2.051447741728747998e-01
7.912912912912911656e-02	2.008159348174421155e-01
7.942942942942943230e-02	1.965805616584230808e-01
7.972972972972972028e-02	1.924365797133233413e-01
8.003003003003003601e-02	1.883819616194984392e-01
8.033033033033032400e-02	1.844147265202807084e-01
8.063063063063061198e-02	1.805329389740889523e-01
8.093093093093092771e-02	1.767347078782240677e-01
8.123123123123121569e-02	1.730181854047599943e-01
8.153153153153153143e-02	1.693815659523252026e-01
8.183183183183181941e-02	1.658230851215020396e-01
8.213213213213213515e-02	1.623410187223179313e-01
8.243243243243242313e-02	1.589336818187261358e-01
8.273273273273273887e-02	1.555994278095755301e-01
8.303303303303302685e-02	1.523366475402802844e-01
8.333333333333331483e-02	1.491437684366329064e-01
8.363363363363363057e-02	1.460192536525700135e-01
8.393393393393391855e-02	1.429616012278229487e-01
8.423423423423423428e-02	1.399693432557015393e-01
8.453453453453452227e-02	1.370410450659582391e-01
8.483483483483483800e-02	1.341753044291148500e-01
8.513513513513512598e-02	1.313707507875745140e-01
8.543543543543544172e-02	1.286260445151994058e-01
8.573573573573572970e-02	1.259398762033860086e-01
8.603603603603601768e-02	1.233109659677948805e-01
8.633633633633633342e-02	1.207380627700261194e-01
8.663663663663662140e-02	1.182199437492476024e-01
8.693693693693693714e-02	1.157554135621837316e-01
8.723723723723722512e-02	1.133433037330367765e-01
8.753753753753754085e-02	1.109824720170555362e-01
8.783783783783782884e-02	1.086718017818196907e-01
8.813813813813814457e-02	1.064102014089159248e-01
8.843843843843843255e-02	1.041966037162537079e-01
8.873873873873872054e-02	1.020299653988896021e-01
8.903903903903903627e-02	9.990926648476480820e-02
8.933933933933932425e-02	9.783350980167125621e-02
8.963963963963963999e-02	9.580172045289403471e-02
8.993993993993992797e-02	9.381294530078874983e-02
9.024024024024024371e-02	9.186625245929479211e-02
9.054054054054053169e-02	8.996073079744412726e-02
9.084084084084084743e-02	8.809548945604778192e-02
9.114114114114113541e-02	8.626965737900155196e-02
9.144144144144142339e-02	8.448238285937870184e-02
9.174174174174173912e-02	8.273283309921633522e-02
9.204204204204202711e-02	8.102019378103669789e-02
9.234234234234234284e-02	7.934366864889945414e-02
9.264264264264263082e-02	7.770247909724958824e-02
9.294294294294294656e-02	7.609586376669913443e-02
9.324324324324323454e-02	7.452307814692804566e-02
9.354354354354355028e-02	7.298339418770301290e-02
9.384384384384383826e-02	7.147609991934932017e-02
9.414414414414412624e-02	7.000049908379994690e-02
9.444444444444444198e-02	6.855591077667252953e-02
9.474474474474472996e-02	6.714166909998681154e-02
9.504504504504504570e-02	6.575712282438696266e-02
9.534534534534533368e-02	6.440163505939737465e-02
9.564564564564564941e-02	6.307458293032762453e-02
9.594594594594593739e-02	6.177535726095977064e-02
9.624624624624625313e-02	6.050336226182641969e-02
9.654654654654654111e-02	5.925801522451737413e-02
9.684684684684682909e-02	5.803874622282518408e-02
9.714714714714714483e-02	5.684499782155707365e-02
9.744744744744743281e-02	5.567622479355182480e-02
9.774774774774774855e-02	5.453189384494508407e-02
9.804804804804803653e-02	5.341148334820230992e-02
9.834834834834835227e-02	5.231448308201975400e-02
9.864864864864864025e-02	5.124039397702032789e-02
9.894894894894895598e-02	5.018872786627315979e-02
9.924924924924924396e-02	4.915900724004247657e-02
9.954954954954953195e-02	4.815076500471231896e-02
9.984984984984984768e-02	4.716354424638175002e-02
1.001501501501501357e-01	4.619689799998356883e-02
1.004504504504504514e-01	4.525038902481352820e-02
1.007507507507507671e-01	4.432358958697574236e-02
1.010510510510510274e-01	4.341608124860363987e-02
1.013513513513513431e-01	4.252745466307603084e-02
1.016516516516516588e-01	4.165730937489916380e-02
1.019519519519519191e-01	4.080525362298271369e-02
1.022522522522522348e-01	3.997090414647633955e-02
1.025525525525525505e-01	3.915388599314428147e-02
1.028528528528528663e-01	3.835383233105733869e-02
1.031531531531531265e-01	3.757038426485991012e-02
1.034534534534534422e-01	3.680319065777609699e-02
1.037537537537537580e-01	3.605190795991018715e-02
1.040540540540540737e-01	3.531620004249211298e-02
1.043543543543543339e-01	3.459573803684522220e-02
1.046546546546546497e-01	3.389020017656357159e-02
1.049549549549549654e-01	3.319927164151120075e-02
1.052552552552552256e-01	3.252264440305077664e-02
1.055555555555555414e-01	3.186001707084105267e-02
1.058558558558558571e-01	3.121109474232880085e-02
1.061561561561561728e-01	3.057558885633190546e-02
1.064564564564564331e-01	2.995321705182171085e-02
1.067567567567567488e-01	2.934370303223755860e-02
1.070570570570570645e-01	2.874677643477757324e-02
1.073573573573573248e-01	2.816217270342709356e-02
1.076576576576576405e-01	2.758963296427080839e-02
1.079579579579579562e-01	2.702890390193314618e-02
1.082582582582582720e-01	2.647973766110259253e-02
1.085585585585585322e-01	2.594189160238285705e-02
1.088588588588588479e-01	2.541512842645519618e-02
1.091591591591591637e-01	2.489921581248648319e-02
1.094594594594594794e-01	2.439392642691633195e-02
1.097597597597597396e-01	2.389903779003947626e-02
1.100600600600600554e-01	2.341433217138489883e-02
1.103603603603603711e-01	2.293959648887977307e-02
1.106606606606606313e-01	2.247462221086013109e-02
1.109609609609609471e-01	2.201923075228994636e-02
1.112612612612612628e-01	2.157314591685482313e-02
1.115615615615615785e-01	2.113624872622773404e-02
1.118618618618618388e-01	2.070832239976891712e-02
1.121621621621621545e-01	2.028917972184005741e-02
1.124624624624624702e-01	1.987863745591355452e-02
1.127627627627627305e-01	1.947651625428158118e-02
1.130630630630630462e-01	1.908264057220713378e-02
1.133633633633633619e-01	1.869683858715607758e-02
1.136636636636636777e-01	1.831894212269213548e-02
1.139639639639639379e-01	1.794878657553455187e-02
1.142642642642642536e-01	1.758621084359181935e-02
1.145645645645645694e-01	1.723105725283302289e-02
1.148648648648648851e-01	1.688317148173607007e-02
1.151651651651651453e-01	1.654240248347956660e-02
1.154654654654654611e-01	1.620860240753952547e-02
1.157657657657657768e-01	1.588162652331234076e-02
1.160660660660660370e-01	1.556133314836284122e-02
1.163663663663663528e-01	1.524758358289342829e-02
1.166666666666666685e-01	1.494024205032751761e-02
1.169669669669669843e-01	1.463917564217904164e-02
1.172672672672672445e-01	1.434425426429233527e-02
1.175675675675675602e-01	1.405535058150821602e-02
1.178678678678678760e-01	1.377233995887906272e-02
1.181681681681681362e-01	1.349510039929167730e-02
1.184684684684684519e-01	1.322351247912546303e-02
1.187687687687687677e-01	1.295745928468495893e-02
1.190690690690690834e-01	1.269682635222893312e-02
1.193693693693693436e-01	1.244150161346965940e-02
1.196696696696696594e-01	1.219137534683334932e-02
1.199699699699699751e-01	1.194634013316898773e-02
1.202702702702702908e-01	1.170629081355509943e-02
1.205705705705705510e-01	1.147112444670793201e-02
1.208708708708708668e-01	1.124074026422548604e-02
1.211711711711711825e-01	1.101503962315689665e-02
1.214714714714714427e-01	1.079392595666315950e-02
1.217717717717717585e-01	1.057730472436691459e-02
1.220720720720720742e-01	1.036508336415189677e-02
1.223723723723723900e-01	1.015717124669192166e-02
1.226726726726726502e-01	9.953479633180623704e-03
1.229729729729729659e-01	9.753921635942776336e-03
1.232732732732732817e-01	9.558412181142521627e-03
1.235735735735735419e-01	9.366867972760619526e-03
1.238738738738738576e-01	9.179207457276477092e-03
1.241741741741741734e-01	8.995350788814745341e-03
1.244744744744744891e-01	8.815219794697617614e-03
1.247747747747747493e-01	8.638737941260068651e-03
1.250750750750750651e-01	8.465830299551394683e-03
1.253753753753753808e-01	8.296423510383846983e-03
1.256756756756756965e-01	8.130445748303193748e-03
1.259759759759759568e-01	7.967826684571244211e-03
1.262762762762762725e-01	7.808497450013070391e-03
1.265765765765765882e-01	7.652369251530448391e-03
1.268768768768768485e-01	7.499440078429017199e-03
1.271771771771771642e-01	7.349581196941895947e-03
1.274774774774774799e-01	7.202750604808734296e-03
1.277777777777777957e-01	7.058886272933059293e-03
1.280780780780780559e-01	6.917927474428623054e-03
1.283783783783783716e-01	6.779814763473353441e-03
1.286786786786786874e-01	6.644489949057192160e-03
1.289789789789789476e-01	6.511896062629050907e-03
1.292792792792792633e-01	6.381977320945139871e-03
1.295795795795795791e-01	6.254679087531914844e-03
1.298798798798798948e-01	6.129947837270769383e-03
1.301801801801801550e-01	6.007731128173603337e-03
1.304804804804804708e-01	5.887977582452404851e-03
1.307807807807807865e-01	5.770636876065731238e-03
1.310810810810810467e-01	5.655659733069369477e-03
1.313813813813813625e-01	5.542997919321685646e-03
1.316816816816816782e-01	5.432604230129893172e-03
1.319819819819819939e-01	5.324432468353846627e-03
1.322822822822822542e-01	5.218437412729347476e-03
1.325825825825825699e-01	5.114574779639948290e-03
1.328828828828828856e-01	5.012801184059334503e-03
1.331831831831832014e-01	4.913074106014882550e-03
1.334834834834834616e-01	4.815351867415293072e-03
1.337837837837837773e-01	4.719593620930071474e-03
1.340840840840840931e-01	4.625759348823790286e-03
1.343843843843843533e-01	4.533809866507677866e-03
1.346846846846846690e-01	4.443706824094726011e-03
1.349849849849849848e-01	4.355412699924843256e-03
1.352852852852853005e-01	4.268890782639221670e-03
1.355855855855855607e-01	4.184105142076974780e-03
1.358858858858858765e-01	4.101020592885911732e-03
1.361861861861861922e-01	4.019602657129134685e-03
1.364864864864864524e-01	3.939817532619919495e-03
1.367867867867867682e-01	3.861632072082346427e-03
1.370870870870870839e-01	3.785013775048885580e-03
1.373873873873873996e-01	3.709930790624511344e-03
1.376876876876876599e-01	3.636351926035675999e-03
1.379879879879879756e-01	3.564246654192917800e-03
1.382882882882882913e-01	3.493585113848255048e-03
1.385885885885886071e-01	3.424338098203276969e-03
1.388888888888888673e-01	3.356477031364811427e-03
1.391891891891891830e-01	3.289973935766530959e-03
1.394894894894894988e-01	3.224801396494417823e-03
1.397897897897897590e-01	3.160932529491146219e-03
1.400900900900900747e-01	3.098340959584844085e-03
1.403903903903903905e-01	3.037000811452169550e-03
1.406906906906907062e-01	2.976886712869505815e-03
1.409909909909909664e-01	2.917973806009113540e-03
1.412912912912912822e-01	2.860237760206205560e-03
1.415915915915915979e-01	2.803654779231421618e-03
1.418918918918918581e-01	2.748201597776391784e-03
1.421921921921921739e-01	2.693855465099888064e-03
1.424924924924924896e-01	2.640594117614946442e-03
1.427927927927928053e-01	2.588395745511089339e-03
1.430930930930930656e-01	2.537238960310500210e-03
1.433933933933933813e-01	2.487102770054482135e-03
1.436936936936936970e-01	2.437966566662539119e-03
1.439939939939940128e-01	2.389810126527129510e-03
1.442942942942942730e-01	2.342613621744854720e-03
1.445945945945945887e-01	2.296357636016947180e-03
1.448948948948949045e-01	2.251023178626644725e-03
1.451951951951951647e-01	2.206591689618265205e-03
1.454954954954954804e-01	2.163045032520661236e-03
1.457957957957957962e-01	2.120365474193213265e-03
1.460960960960961119e-01	2.078535655207098924e-03
1.463963963963963721e-01	2.037538556958004218e-03
1.466966966966966879e-01	1.997357472770996782e-03
1.469969969969970036e-01	1.957975989270542474e-03
1.472972972972972638e-01	1.919378014375910414e-03
1.475975975975975796e-01	1.881547621300373252e-03
1.478978978978978953e-01	1.844469395058791292e-03
1.481981981981982111e-01	1.808128123386673483e-03
1.484984984984984713e-01	1.772508975587138748e-03
1.487987987987987870e-01	1.737597472383187918e-03
1.490990990990991027e-01	1.703379474110153355e-03
1.493993993993994185e-01	1.669841155710221226e-03
1.496996996996996787e-01	1.636968973841847804e-03
1.499999999999999944e-01	1.604749633904307667e-03


==> v005f05a002.dat <==
-1.499999999999999944e-01	1.502328860609129790e-03
-1.496996996996997065e-01	1.532272908561487868e-03
-1.493993993993993907e-01	1.562818262789656028e-03
-1.490990990990991027e-01	1.593977100803741984e-03
-1.487987987987987870e-01	1.625761849336604392e-03
-1.484984984984984990e-01	1.658185189503431998e-03
-1.481981981981981833e-01	1.691260062046692422e-03
-1.478978978978978953e-01	1.724999672670028466e-03
-1.475975975975975796e-01	1.759417497466551775e-03
-1.472972972972972916e-01	1.794527288449157760e-03
-1.469969969969970036e-01	1.830343079191869976e-03
-1.466966966966966879e-01	1.866879190591636982e-03
-1.463963963963963999e-01	1.904150236760906957e-03
-1.460960960960960842e-01	1.942171131059395889e-03
-1.457957957957957962e-01	1.980957092273174548e-03
-1.454954954954954804e-01	2.020523650946047262e-03
-1.451951951951951925e-01	2.060886655867643670e-03
-1.448948948948948767e-01	2.102062280718047359e-03
-1.445945945945945887e-01	2.144067030868888977e-03
-1.442942942942943008e-01	2.186917750337294495e-03
-1.439939939939939850e-01	2.230631628889368379e-03
-1.436936936936936970e-01	2.275226209287742503e-03
-1.433933933933933813e-01	2.320719394679883561e-03
-1.430930930930930933e-01	2.367129456123688233e-03
-1.427927927927927776e-01	2.414475040249009982e-03
-1.424924924924924896e-01	2.462775177056221194e-03
-1.421921921921921739e-01	2.512049287855280116e-03
-1.418918918918918859e-01	2.562317193351213232e-03
-1.415915915915915979e-01	2.613599121884370956e-03
-1.412912912912912822e-01	2.665915717835843756e-03
-1.409909909909909942e-01	2.719288050209292280e-03
-1.406906906906906785e-01	2.773737621400676652e-03
-1.403903903903903905e-01	2.829286376168055773e-03
-1.400900900900900747e-01	2.885956710810838426e-03
-1.397897897897897868e-01	2.943771482567160251e-03
-1.394894894894894710e-01	3.002754019235637662e-03
-1.391891891891891830e-01	3.062928129024610792e-03
-1.388888888888888951e-01	3.124318110630253283e-03
-1.385885885885885793e-01	3.186948763542173709e-03
-1.382882882882882913e-01	3.250845398569389335e-03
-1.379879879879879756e-01	3.316033848610855980e-03
-1.376876876876876876e-01	3.382540479597258894e-03
-1.373873873873873719e-01	3.450392201699024712e-03
-1.370870870870870839e-01	3.519616480702771576e-03
-1.367867867867867959e-01	3.590241349652329751e-03
-1.364864864864864802e-01	3.662295420664438920e-03
-1.361861861861861922e-01	3.735807896992994481e-03
-1.358858858858858765e-01	3.810808585324545941e-03
-1.355855855855855885e-01	3.887327908321487353e-03
-1.352852852852852727e-01	3.965396917426592532e-03
-1.349849849849849848e-01	4.045047305943203463e-03
-1.346846846846846690e-01	4.126311422405413293e-03
-1.343843843843843811e-01	4.209222284252167254e-03
-1.340840840840840653e-01	4.293813591816966584e-03
-1.337837837837837773e-01	4.380119742641978321e-03
-1.334834834834834894e-01	4.468175846124640416e-03
-1.331831831831831736e-01	4.558017738499990472e-03
-1.328828828828828856e-01	4.649681998160880465e-03
-1.325825825825825699e-01	4.743205961315368792e-03
-1.322822822822822819e-01	4.838627737980461321e-03
-1.319819819819819662e-01	4.935986228310123257e-03
-1.316816816816816782e-01	5.035321139255520030e-03
-1.313813813813813902e-01	5.136673001559287875e-03
-1.310810810810810745e-01	5.240083187084807262e-03
-1.307807807807807865e-01	5.345593926486716385e-03
-1.304804804804804708e-01	5.453248327230046828e-03
-1.301801801801801828e-01	5.563090391971317085e-03
-1.298798798798798670e-01	5.675165037312632395e-03
-1.295795795795795791e-01	5.789518112947844228e-03
-1.292792792792792633e-01	5.906196421217066277e-03
-1.289789789789789753e-01	6.025247737088073804e-03
-1.286786786786786596e-01	6.146720828581259642e-03
-1.283783783783783716e-01	6.270665477656543578e-03
-1.280780780780780836e-01	6.397132501573721611e-03
-1.277777777777777679e-01	6.526173774740326276e-03
-1.274774774774774799e-01	6.657842251054504196e-03
-1.271771771771771642e-01	6.792191986749579989e-03
-1.268768768768768762e-01	6.929278163744908778e-03
-1.265765765765765605e-01	7.069157113504783221e-03
-1.262762762762762725e-01	7.211886341407627680e-03
-1.259759759759759845e-01	7.357524551626973101e-03
-1.256756756756756688e-01	7.506131672528175598e-03
-1.253753753753753808e-01	7.657768882584467876e-03
-1.250750750750750651e-01	7.812498636821494161e-03
-1.247747747747747771e-01	7.970384693799707418e-03
-1.244744744744744752e-01	8.131492143149584781e-03
-1.241741741741741734e-01	8.295887433676081210e-03
-1.238738738738738715e-01	8.463638402051535184e-03
-1.235735735735735696e-01	8.634814302119963800e-03
-1.232732732732732678e-01	8.809485834833903975e-03
-1.229729729729729659e-01	8.987725178847359025e-03
-1.226726726726726641e-01	9.169606021787665706e-03
-1.223723723723723622e-01	9.355203592226564099e-03
-1.220720720720720742e-01	9.544594692369047506e-03
-1.217717717717717724e-01	9.737857731477759377e-03
-1.214714714714714705e-01	9.935072760044544316e-03
-1.211711711711711686e-01	1.013632150472331718e-02
-1.208708708708708668e-01	1.034168740403119263e-02
-1.205705705705705649e-01	1.055125564482811695e-02
-1.202702702702702631e-01	1.076511319958190979e-02
-1.199699699699699612e-01	1.098334886442577096e-02
-1.196696696696696594e-01	1.120605329802024791e-02
-1.193693693693693714e-01	1.143331906122765744e-02
-1.190690690690690695e-01	1.166524065761632631e-02
-1.187687687687687677e-01	1.190191457480871406e-02
-1.184684684684684658e-01	1.214343932669730182e-02
-1.181681681681681639e-01	1.238991549654868893e-02
-1.178678678678678621e-01	1.264144578102530635e-02
-1.175675675675675602e-01	1.289813503515410166e-02
-1.172672672672672722e-01	1.316009031826270714e-02
-1.169669669669669565e-01	1.342742094094625735e-02
-1.166666666666666685e-01	1.370023851304344627e-02
-1.163663663663663528e-01	1.397865699270545506e-02
-1.160660660660660648e-01	1.426279273655288969e-02
-1.157657657657657629e-01	1.455276455096069649e-02
-1.154654654654654611e-01	1.484869374448867518e-02
-1.151651651651651592e-01	1.515070418148201613e-02
-1.148648648648648574e-01	1.545892233685745853e-02
-1.145645645645645694e-01	1.577347735209309182e-02
-1.142642642642642536e-01	1.609450109243488677e-02
-1.139639639639639657e-01	1.642212820533773057e-02
-1.136636636636636499e-01	1.675649618015435938e-02
-1.133633633633633619e-01	1.709774540909291332e-02
-1.130630630630630601e-01	1.744601924946441451e-02
-1.127627627627627582e-01	1.780146408724581422e-02
-1.124624624624624564e-01	1.816422940198956018e-02
-1.121621621621621545e-01	1.853446783311728935e-02
-1.118618618618618665e-01	1.891233524763525145e-02
-1.115615615615615508e-01	1.929799080931716634e-02
-1.112612612612612628e-01	1.969159704940263295e-02
-1.109609609609609471e-01	2.009331993885698359e-02
-1.106606606606606591e-01	2.050332896224383097e-02
-1.103603603603603572e-01	2.092179719325444262e-02
-1.100600600600600554e-01	2.134890137193958329e-02
-1.097597597597597535e-01	2.178482198368338757e-02
-1.094594594594594517e-01	2.222974333995317645e-02
-1.091591591591591637e-01	2.268385366085848634e-02
-1.088588588588588479e-01	2.314734515954411029e-02
-1.085585585585585600e-01	2.362041412844310614e-02
-1.082582582582582442e-01	2.410326102741254875e-02
-1.079579579579579562e-01	2.459609057377436236e-02
-1.076576576576576544e-01	2.509911183429362064e-02
-1.073573573573573525e-01	2.561253831911769821e-02
-1.070570570570570507e-01	2.613658807772253206e-02
-1.067567567567567488e-01	2.667148379690692170e-02
-1.064564564564564608e-01	2.721745290088779801e-02
-1.061561561561561451e-01	2.777472765355918152e-02
-1.058558558558558571e-01	2.834354526298014931e-02
-1.055555555555555552e-01	2.892414798816234783e-02
-1.052552552552552534e-01	2.951678324823109670e-02
-1.049549549549549515e-01	3.012170373403405890e-02
-1.046546546546546497e-01	3.073916752226613786e-02
-1.043543543543543478e-01	3.136943819217966056e-02
-1.040540540540540460e-01	3.201278494494040616e-02
-1.037537537537537580e-01	3.266948272567957168e-02
-1.034534534534534422e-01	3.333981234829391793e-02
-1.031531531531531543e-01	3.402406062303896250e-02
-1.028528528528528524e-01	3.472252048694624699e-02
-1.025525525525525505e-01	3.543549113711171039e-02
-1.022522522522522487e-01	3.616327816689029334e-02
-1.019519519519519468e-01	3.690619370504468616e-02
-1.016516516516516450e-01	3.766455655789889556e-02
-1.013513513513513431e-01	3.843869235455788652e-02
-1.010510510510510551e-01	3.922893369526602586e-02
-1.007507507507507394e-01	4.003562030298524893e-02
-1.004504504504504514e-01	4.085909917828350890e-02
-1.001501501501501495e-01	4.169972475763438630e-02
-9.984984984984984768e-02	4.255785907523035316e-02
-9.954954954954954582e-02	4.343387192841938887e-02
-9.924924924924924396e-02	4.432814104686107204e-02
-9.894894894894895598e-02	4.524105226553157277e-02
-9.864864864864864025e-02	4.617299970162599271e-02
-9.834834834834835227e-02	4.712438593550470622e-02
-9.804804804804803653e-02	4.809562219572101338e-02
-9.774774774774774855e-02	4.908712854822591676e-02
-9.744744744744744669e-02	5.009933408981386005e-02
-9.714714714714714483e-02	5.113267714588020513e-02
-9.684684684684684297e-02	5.218760547254945592e-02
-9.654654654654654111e-02	5.326457646325327006e-02
-9.624624624624625313e-02	5.436405735983312199e-02
-9.594594594594593739e-02	5.548652546825341703e-02
-9.564564564564564941e-02	5.663246837902831399e-02
-9.534534534534533368e-02	5.780238419247281378e-02
-9.504504504504504570e-02	5.899678174890129329e-02
-9.474474474474474384e-02	6.021618086391532926e-02
-9.444444444444444198e-02	6.146111256891716862e-02
-9.414414414414414012e-02	6.273211935700756525e-02
-9.384384384384383826e-02	6.402975543441626061e-02
-9.354354354354355028e-02	6.535458697761482860e-02
-9.324324324324323454e-02	6.670719239626628216e-02
-9.294294294294294656e-02	6.808816260214235749e-02
-9.264264264264263082e-02	6.949810128415034871e-02
-9.234234234234234284e-02	7.093762518958758589e-02
-9.204204204204204098e-02	7.240736441174626392e-02
-9.174174174174173912e-02	7.390796268398061586e-02
-9.144144144144143727e-02	7.544007768035027039e-02
-9.114114114114113541e-02	7.700438132295489568e-02
-9.084084084084084743e-02	7.860156009608397498e-02
-9.054054054054053169e-02	8.023231536730866809e-02
-9.024024024024024371e-02	8.189736371566624928e-02
-8.993993993993992797e-02	8.359743726709405187e-02
-8.963963963963963999e-02	8.533328403728197842e-02
-8.933933933933933813e-02	8.710566828214148793e-02
-8.903903903903903627e-02	8.891537085608067215e-02
-8.873873873873873441e-02	9.076318957830520340e-02
-8.843843843843843255e-02	9.264993960735587453e-02
-8.813813813813814457e-02	9.457645382409919643e-02
-8.783783783783782884e-02	9.654358322339916254e-02
-8.753753753753754085e-02	9.855219731466548228e-02
-8.723723723723723900e-02	1.006031845315046025e-01
-8.693693693693693714e-02	1.026974526506552882e-01
-8.663663663663663528e-02	1.048359292204159160e-01
-8.633633633633633342e-02	1.070195619987405755e-01
-8.603603603603603156e-02	1.092493194011979057e-01
-8.573573573573572970e-02	1.115261909589737588e-01
-8.543543543543542784e-02	1.138511877871143663e-01
-8.513513513513512598e-02	1.162253430632434886e-01
-8.483483483483483800e-02	1.186497125167645522e-01
-8.453453453453453614e-02	1.211253749292885012e-01
-8.423423423423423428e-02	1.236534326458160332e-01
-8.393393393393393243e-02	1.262350120976599155e-01
-8.363363363363363057e-02	1.288712643366621835e-01
-8.333333333333332871e-02	1.315633655817238790e-01
-8.303303303303302685e-02	1.343125177774367462e-01
-8.273273273273272499e-02	1.371199491653277147e-01
-8.243243243243242313e-02	1.399869148680113473e-01
-8.213213213213213515e-02	1.429146974865450337e-01
-8.183183183183183329e-02	1.459046077113156648e-01
-8.153153153153153143e-02	1.489579849467523587e-01
-8.123123123123122957e-02	1.520761979501752958e-01
-8.093093093093092771e-02	1.552606454850661011e-01
-8.063063063063062585e-02	1.585127569890673882e-01
-8.033033033033032400e-02	1.618339932569892725e-01
-8.003003003003002214e-02	1.652258471391328809e-01
-7.972972972972973416e-02	1.686898442552305921e-01
-7.942942942942943230e-02	1.722275437243222240e-01
-7.912912912912913044e-02	1.758405389109005679e-01
-7.882882882882882858e-02	1.795304581876786543e-01
-7.852852852852852672e-02	1.832989657153494267e-01
-7.822822822822822486e-02	1.871477622397380025e-01
-7.792792792792792300e-02	1.910785859067374304e-01
-7.762762762762762114e-02	1.950932130954809995e-01
-7.732732732732731928e-02	1.991934592701724016e-01
-7.702702702702703130e-02	2.033811798510245239e-01
-7.672672672672672944e-02	2.076582711047772478e-01
-7.642642642642642758e-02	2.120266710552206058e-01
-7.612612612612612573e-02	2.164883604141998596e-01
-7.582582582582582387e-02	2.210453635335399847e-01
-7.552552552552552201e-02	2.256997493783301501e-01
-7.522522522522522015e-02	2.304536325220168380e-01
-7.492492492492491829e-02	2.353091741637356737e-01
-7.462462462462461643e-02	2.402685831683296636e-01
-7.432432432432432845e-02	2.453341171294972367e-01
-7.402402402402402659e-02	2.505080834565376335e-01
-7.372372372372372473e-02	2.557928404851617099e-01
-7.342342342342342287e-02	2.611907986128732539e-01
-7.312312312312312101e-02	2.667044214594387341e-01
-7.282282282282281916e-02	2.723362270529925966e-01
-7.252252252252251730e-02	2.780887890423390796e-01
-7.222222222222221544e-02	2.839647379360541457e-01
-7.192192192192191358e-02	2.899667623689758389e-01
-7.162162162162162560e-02	2.960976103967297712e-01
-7.132132132132132374e-02	3.023600908188897596e-01
-7.102102102102102188e-02	3.087570745314272558e-01
-7.072072072072072002e-02	3.152914959090675207e-01
-7.042042042042041816e-02	3.219663542181878668e-01
-7.012012012012011630e-02	3.287847150608667612e-01
-6.981981981981981444e-02	3.357497118507167255e-01
-6.951951951951951258e-02	3.428645473210958916e-01
-6.921921921921921073e-02	3.501324950663292634e-01
-6.891891891891892274e-02	3.575569011165483091e-01
-6.861861861861862089e-02	3.651411855467943113e-01
-6.831831831831831903e-02	3.728888441210183036e-01
-6.801801801801801717e-02	3.808034499716678734e-01
-6.771771771771771531e-02	3.888886553155418979e-01
-6.741741741741741345e-02	3.971481932066416309e-01
-6.711711711711711159e-02	4.055858793267558826e-01
-6.681681681681680973e-02	4.142056138145561173e-01
-6.651651651651650787e-02	4.230113831339814001e-01
-6.621621621621621989e-02	4.320072619827047822e-01
-6.591591591591591803e-02	4.411974152414983585e-01
-6.561561561561561617e-02	4.505860999652734344e-01
-6.531531531531531432e-02	4.601776674166266345e-01
-6.501501501501501246e-02	4.699765651426436874e-01
-6.471471471471471060e-02	4.799873390957710706e-01
-6.441441441441440874e-02	4.902146357995035286e-01
-6.411411411411410688e-02	5.006632045596550729e-01
-6.381381381381381890e-02	5.113378997219707456e-01
-6.351351351351351704e-02	5.222436829768287714e-01
-6.321321321321321518e-02	5.333856257118252397e-01
-6.291291291291291332e-02	5.447689114129385946e-01
-6.261261261261261146e-02	5.563988381151668827e-01
-6.231231231231230960e-02	5.682808209033504143e-01
-6.201201201201200774e-02	5.804203944639598767e-01
-6.171171171171170589e-02	5.928232156892522253e-01
-6.141141141141140403e-02	6.054950663328608762e-01
-6.111111111111111605e-02	6.184418557206496914e-01
-6.081081081081081419e-02	6.316696235146477267e-01
-6.051051051051051233e-02	6.451845425327338290e-01
-6.021021021021021047e-02	6.589929216242595977e-01
-5.990990990990990861e-02	6.731012086024692476e-01
-5.960960960960960675e-02	6.875159932345040747e-01
-5.930930930930930489e-02	7.022440102896878589e-01
-5.900900900900900303e-02	7.172921426468054085e-01
-5.870870870870870117e-02	7.326674244610371645e-01
-5.840840840840841319e-02	7.483770443911698100e-01
-5.810810810810811133e-02	7.644283488877057220e-01
-5.780780780780780947e-02	7.808288455424409191e-01
-5.750750750750750762e-02	7.975862065000902668e-01
-5.720720720720720576e-02	8.147082719324747480e-01
-5.690690690690690390e-02	8.322030535758130343e-01
-5.660660660660660204e-02	8.500787383315889789e-01
-5.630630630630630018e-02	8.683436919314524438e-01
-5.600600600600599832e-02	8.870064626665853380e-01
-5.570570570570571034e-02	9.060757851818882491e-01
-5.540540540540540848e-02	9.255605843352774365e-01
-5.510510510510510662e-02	9.454699791223698524e-01
-5.480480480480480476e-02	9.658132866666735428e-01
-5.450450450450450290e-02	9.866000262753732430e-01
-5.420420420420420105e-02	1.007839923560666762e+00
-5.390390390390389919e-02	1.029542914626516481e+00
-5.360360360360359733e-02	1.051719150320591156e+00
-5.330330330330329547e-02	1.074379000551006547e+00
-5.300300300300300749e-02	1.097533058667422567e+00
-5.270270270270270563e-02	1.121192145905882676e+00
-5.240240240240240377e-02	1.145367315896680838e+00
-5.210210210210210191e-02	1.170069859234417864e+00
-5.180180180180180005e-02	1.195311308109243686e+00
-5.150150150150149819e-02	1.221103440998166034e+00
-5.120120120120119633e-02	1.247458287415126321e+00
-5.090090090090089447e-02	1.274388132718370592e+00
-5.060060060060059262e-02	1.301905522973461071e+00
-5.030030030030030463e-02	1.330023269870044267e+00
-5.000000000000000278e-02	1.358754455690299956e+00
-4.969969969969970092e-02	1.388112438326678522e+00
-4.939939939939939906e-02	1.418110856346346926e+00
-4.909909909909909720e-02	1.448763634099399900e+00
-4.879879879879879534e-02	1.480084986867649555e+00
-4.849849849849849348e-02	1.512089426050410745e+00
-4.819819819819819162e-02	1.544791764383445898e+00
-4.789789789789790364e-02	1.578207121186757655e+00
-4.759759759759760178e-02	1.612350927636686082e+00
-4.729729729729729992e-02	1.647238932057165206e+00
-4.699699699699699806e-02	1.682887205224865790e+00
-4.669669669669669620e-02	1.719312145682141413e+00
-4.639639639639639435e-02	1.756530485051537971e+00
-4.609609609609609249e-02	1.794559293344451412e+00
-4.579579579579579063e-02	1.833415984259904707e+00
-4.549549549549548877e-02	1.873118320455372077e+00
-4.519519519519520079e-02	1.913684418797801268e+00
-4.489489489489489893e-02	1.955132755568809388e+00
-4.459459459459459707e-02	1.997482171624128666e+00
-4.429429429429429521e-02	2.040751877493229838e+00
-4.399399399399399335e-02	2.084961458408086443e+00
-4.369369369369369149e-02	2.130130879248715026e+00
-4.339339339339338963e-02	2.176280489392265149e+00
-4.309309309309308778e-02	2.223431027451469255e+00
-4.279279279279278592e-02	2.271603625887287592e+00
-4.249249249249249794e-02	2.320819815479548076e+00
-4.219219219219219608e-02	2.371101529638292682e+00
-4.189189189189189422e-02	2.422471108537319395e+00
-4.159159159159159236e-02	2.474951303050315854e+00
-4.129129129129129050e-02	2.528565278468551281e+00
-4.099099099099098864e-02	2.583336617977812999e+00
-4.069069069069068678e-02	2.639289325870803005e+00
-4.039039039039038492e-02	2.696447830469673956e+00
-4.009009009009008306e-02	2.754836986731705739e+00
-3.978978978978979508e-02	2.814482078510181395e+00
-3.948948948948949322e-02	2.875408820437905799e+00
-3.918918918918919136e-02	2.937643359404642940e+00
-3.888888888888888951e-02	3.001212275590532830e+00
-3.858858858858858765e-02	3.066142583021323809e+00
-3.828828828828828579e-02	3.132461729605990897e+00
-3.798798798798798393e-02	3.200197596615991458e+00
-3.768768768768768207e-02	3.269378497562814179e+00
-3.738738738738738021e-02	3.340033176427910977e+00
-3.708708708708709223e-02	3.412190805196504861e+00
-3.678678678678679037e-02	3.485880980643894400e+00
-3.648648648648648851e-02	3.561133720320014184e+00
-3.618618618618618665e-02	3.637979457674947792e+00
-3.588588588588588479e-02	3.716449036264806161e+00
-3.558558558558558294e-02	3.796573702974175735e+00
-3.528528528528528108e-02	3.878385100187651258e+00
-3.498498498498497922e-02	3.961915256839553034e+00
-3.468468468468469124e-02	4.047196578266875733e+00
-3.438438438438438938e-02	4.134261834786754797e+00
-3.408408408408408752e-02	4.223144148915477736e+00
-3.378378378378378566e-02	4.313876981141891775e+00
-3.348348348348348380e-02	4.406494114163590048e+00
-3.318318318318318194e-02	4.501029635489628866e+00
-3.288288288288288008e-02	4.597517918308906992e+00
-3.258258258258257822e-02	4.695993600518245437e+00
-3.228228228228227636e-02	4.796491561799558490e+00
-3.198198198198198838e-02	4.899046898629635827e+00
-3.168168168168168652e-02	5.003694897101891748e+00
-3.138138138138138467e-02	5.110471003432384585e+00
-3.108108108108108281e-02	5.219410792018629230e+00
-3.078078078078078095e-02	5.330549930912775736e+00
-3.048048048048047909e-02	5.443924144565571055e+00
-3.018018018018017723e-02	5.559569173691703448e+00
-2.987987987987987537e-02	5.677520732101062784e+00
-2.957957957957957351e-02	5.797814460335062314e+00
-2.927927927927928553e-02	5.920485875940803666e+00
-2.897897897897898367e-02	6.045570320210654103e+00
-2.867867867867868181e-02	6.173102901208694426e+00
-2.837837837837837995e-02	6.303118432900407520e+00
-2.807807807807807809e-02	6.435651370196331378e+00
-2.777777777777777624e-02	6.570735739715551915e+00
-2.747747747747747438e-02	6.708405066070208811e+00
-2.717717717717717252e-02	6.848692293467673053e+00
-2.687687687687687066e-02	6.991629702423447945e+00
-2.657657657657658268e-02	7.137248821374458707e+00
-2.627627627627628082e-02	7.285580332979774809e+00
-2.597597597597597896e-02	7.436653974893980390e+00
-2.567567567567567710e-02	7.590498434797743776e+00
-2.537537537537537524e-02	7.747141239469859997e+00
-2.507507507507507338e-02	7.906608637686702856e+00
-2.477477477477477152e-02	8.068925476737492275e+00
-2.447447447447448354e-02	8.234115072348163977e+00
-2.417417417417416781e-02	8.402199071812207265e+00
-2.387387387387387983e-02	8.573197310134942128e+00
-2.357357357357356409e-02	8.747127659007647438e+00
-2.327327327327327611e-02	8.924005868439724765e+00
-2.297297297297296037e-02	9.103845400892891959e+00
-2.267267267267267239e-02	9.286657257778063723e+00
-2.237237237237238441e-02	9.472449798197693838e+00
-2.207207207207206867e-02	9.661228549839378843e+00
-2.177177177177178069e-02	9.852996011955834632e+00
-2.147147147147146495e-02	1.004775145039786821e+01
-2.117117117117117697e-02	1.024549068470323654e+01
-2.087087087087086124e-02	1.044620586728675171e+01
-2.057057057057057325e-02	1.064988525482156589e+01
-2.027027027027025752e-02	1.085651297536517568e+01
-1.996996996996996954e-02	1.106606876755989433e+01
-1.966966966966968156e-02	1.127852776378122535e+01
-1.936936936936936582e-02	1.149386019821903915e+01
-1.906906906906907784e-02	1.171203115965065500e+01
-1.876876876876876210e-02	1.193300031779123138e+01
-1.846846846846847412e-02	1.215672164767565988e+01
-1.816816816816815838e-02	1.238314314934608973e+01
-1.786786786786787040e-02	1.261220656363377302e+01
-1.756756756756755466e-02	1.284384708493850447e+01
-1.726726726726726668e-02	1.307799307202859218e+01
-1.696696696696697870e-02	1.331456575801442810e+01
-1.666666666666666297e-02	1.355347896078258785e+01
-1.636636636636637498e-02	1.379463879532098325e+01
-1.606606606606605925e-02	1.403794338951422560e+01
-1.576576576576577127e-02	1.428328260514195591e+01
-1.546546546546545553e-02	1.453053776597278812e+01
-1.516516516516516755e-02	1.477958139500848311e+01
-1.486486486486485181e-02	1.503027696309835548e+01
-1.456456456456456383e-02	1.528247865130883376e+01
-1.426426426426427585e-02	1.553603112959856603e+01
-1.396396396396396011e-02	1.579076935450939523e+01
-1.366366366366367213e-02	1.604651838873999381e+01
-1.336336336336335640e-02	1.630309324561622475e+01
-1.306306306306306841e-02	1.656029876160701519e+01
-1.276276276276275268e-02	1.681792950015743315e+01
-1.246246246246246470e-02	1.707576969021216939e+01
-1.216216216216214896e-02	1.733359320288502659e+01
-1.186186186186186098e-02	1.759116356978404028e+01
-1.156156156156157300e-02	1.784823404652749090e+01
-1.126126126126125726e-02	1.810454772497577736e+01
-1.096096096096096928e-02	1.835983769762909290e+01
-1.066066066066065354e-02	1.861382727775946222e+01
-1.036036036036036556e-02	1.886623027796840546e+01
-1.006006006006004982e-02	1.911675135114365531e+01
-9.759759759759761844e-03	1.936508639569920831e+01
-9.459459459459473862e-03	1.961092302815023203e+01
-9.159159159159158126e-03	1.985394112497027308e+01
-8.858858858858870144e-03	2.009381343545769383e+01
-8.558558558558554408e-03	2.033020626681756937e+01
-8.258258258258266427e-03	2.056278024210491040e+01
-7.957957957957950690e-03	2.079119113105421235e+01
-7.657657657657662709e-03	2.101509075313729369e+01
-7.357357357357346972e-03	2.123412795145398491e+01
-7.057057057057058991e-03	2.144794963527401066e+01
-6.756756756756771010e-03	2.165620188819585579e+01
-6.456456456456455273e-03	2.185853113809058001e+01
-6.156156156156167292e-03	2.205458538399778234e+01
-5.855855855855851555e-03	2.224401547435418891e+01
-5.555555555555563574e-03	2.242647642997335211e+01
-5.255255255255247837e-03	2.260162880433956900e+01
-4.954954954954959856e-03	2.276914007293157738e+01
-4.654654654654644119e-03	2.292868604250120868e+01
-4.354354354354356138e-03	2.307995227050669840e+01
-4.054054054054068157e-03	2.322263548426435165e+01
-3.753753753753752420e-03	2.335644498884573039e+01
-3.453453453453464439e-03	2.348110405233216369e+01
-3.153153153153148702e-03	2.359635125675496425e+01
-2.852852852852860721e-03	2.370194180291268538e+01
-2.552552552552544984e-03	2.379764875706771576e+01
-2.252252252252257003e-03	2.388326422937839055e+01
-1.951951951951941266e-03	2.395860046842911117e+01
-1.651651651651653285e-03	2.402349086843475590e+01
-1.351351351351365304e-03	2.407779087177022603e+01
-1.051051051051049567e-03	2.412137876201761344e+01
-7.507507507507615863e-04	2.415415633787816674e+01
-4.504504504504458495e-04	2.417604946110495945e+01
-1.501501501501578684e-04	2.418700847266021015e+01
1.501501501501578684e-04	2.418700847266021015e+01
4.504504504504458495e-04	2.417604946110495945e+01
7.507507507507615863e-04	2.415415633787816674e+01
1.051051051051049567e-03	2.412137876201761344e+01
1.351351351351337549e-03	2.407779087177022603e+01
1.651651651651653285e-03	2.402349086843475590e+01
1.951951951951941266e-03	2.395860046842911117e+01
2.252252252252257003e-03	2.388326422937839055e+01
2.552552552552544984e-03	2.379764875706771576e+01
2.852852852852860721e-03	2.370194180291268538e+01
3.153153153153148702e-03	2.359635125675496425e+01
3.453453453453464439e-03	2.348110405233216369e+01
3.753753753753752420e-03	2.335644498884573039e+01
4.054054054054040401e-03	2.322263548426436586e+01
4.354354354354356138e-03	2.307995227050669840e+01
4.654654654654644119e-03	2.292868604250120868e+01
4.954954954954959856e-03	2.276914007293157738e+01
5.255255255255247837e-03	2.260162880433956900e+01
5.555555555555563574e-03	2.242647642997335211e+01
5.855855855855851555e-03	2.224401547435418891e+01
6.156156156156167292e-03	2.205458538399778234e+01
6.456456456456455273e-03	2.185853113809058001e+01
6.756756756756743254e-03	2.165620188819587000e+01
7.057057057057058991e-03	2.144794963527401066e+01
7.357357357357346972e-03	2.123412795145398491e+01
7.657657657657662709e-03	2.101509075313729369e+01
7.957957957957950690e-03	2.079119113105421235e+01
8.258258258258266427e-03	2.056278024210491040e+01
8.558558558558554408e-03	2.033020626681756937e+01
8.858858858858870144e-03	2.009381343545769383e+01
9.159159159159158126e-03	1.985394112497027308e+01
9.459459459459446107e-03	1.961092302815025334e+01
9.759759759759761844e-03	1.936508639569920831e+01
1.006006006006004982e-02	1.911675135114365531e+01
1.036036036036036556e-02	1.886623027796840546e+01
1.066066066066065354e-02	1.861382727775946222e+01
1.096096096096096928e-02	1.835983769762909290e+01
1.126126126126125726e-02	1.810454772497577736e+01
1.156156156156157300e-02	1.784823404652749090e+01
1.186186186186186098e-02	1.759116356978404028e+01
1.216216216216214896e-02	1.733359320288502659e+01
1.246246246246246470e-02	1.707576969021216939e+01
1.276276276276275268e-02	1.681792950015743315e+01
1.306306306306306841e-02	1.656029876160701519e+01
1.336336336336335640e-02	1.630309324561622475e+01
1.366366366366367213e-02	1.604651838873999381e+01
1.396396396396396011e-02	1.579076935450939523e+01
1.426426426426427585e-02	1.553603112959856603e+01
1.456456456456456383e-02	1.528247865130883376e+01
1.486486486486485181e-02	1.503027696309835548e+01
1.516516516516516755e-02	1.477958139500848311e+01
1.546546546546545553e-02	1.453053776597278812e+01
1.576576576576577127e-02	1.428328260514195591e+01
1.606606606606605925e-02	1.403794338951422560e+01
1.636636636636637498e-02	1.379463879532098325e+01
1.666666666666666297e-02	1.355347896078258785e+01
1.696696696696697870e-02	1.331456575801442810e+01
1.726726726726726668e-02	1.307799307202859218e+01
1.756756756756755466e-02	1.284384708493850447e+01
1.786786786786787040e-02	1.261220656363377302e+01
1.816816816816815838e-02	1.238314314934608973e+01
1.846846846846847412e-02	1.215672164767565988e+01
1.876876876876876210e-02	1.193300031779123138e+01
1.906906906906907784e-02	1.171203115965065500e+01
1.936936936936936582e-02	1.149386019821903915e+01
1.966966966966965380e-02	1.127852776378124844e+01
1.996996996996996954e-02	1.106606876755989433e+01
2.027027027027025752e-02	1.085651297536517568e+01
2.057057057057057325e-02	1.064988525482156589e+01
2.087087087087086124e-02	1.044620586728675171e+01
2.117117117117117697e-02	1.024549068470323654e+01
2.147147147147146495e-02	1.004775145039786821e+01
2.177177177177178069e-02	9.852996011955834632e+00
2.207207207207206867e-02	9.661228549839378843e+00
2.237237237237235665e-02	9.472449798197704496e+00
2.267267267267267239e-02	9.286657257778063723e+00
2.297297297297296037e-02	9.103845400892891959e+00
2.327327327327327611e-02	8.924005868439724765e+00
2.357357357357356409e-02	8.747127659007647438e+00
2.387387387387387983e-02	8.573197310134942128e+00
2.417417417417416781e-02	8.402199071812207265e+00
2.447447447447448354e-02	8.234115072348163977e+00
2.477477477477477152e-02	8.068925476737492275e+00
2.507507507507505951e-02	7.906608637686703744e+00
2.537537537537537524e-02	7.747141239469859997e+00
2.567567567567566322e-02	7.590498434797750882e+00
2.597597597597597896e-02	7.436653974893980390e+00
2.627627627627626694e-02	7.285580332979778362e+00
2.657657657657658268e-02	7.137248821374458707e+00
2.687687687687687066e-02	6.991629702423447945e+00
2.717717717717718640e-02	6.848692293467661507e+00
2.747747747747747438e-02	6.708405066070208811e+00
2.777777777777776236e-02	6.570735739715558132e+00
2.807807807807807809e-02	6.435651370196331378e+00
2.837837837837836608e-02	6.303118432900416401e+00
2.867867867867868181e-02	6.173102901208694426e+00
2.897897897897896979e-02	6.045570320210658544e+00
2.927927927927928553e-02	5.920485875940803666e+00
2.957957957957957351e-02	5.797814460335062314e+00
2.987987987987988925e-02	5.677520732101057455e+00
3.018018018018017723e-02	5.559569173691703448e+00
3.048048048048046521e-02	5.443924144565578160e+00
3.078078078078078095e-02	5.330549930912775736e+00
3.108108108108106893e-02	5.219410792018634559e+00
3.138138138138138467e-02	5.110471003432384585e+00
3.168168168168167265e-02	5.003694897101899741e+00
3.198198198198198838e-02	4.899046898629635827e+00
3.228228228228227636e-02	4.796491561799558490e+00
3.258258258258259210e-02	4.695993600518240996e+00
3.288288288288288008e-02	4.597517918308906992e+00
3.318318318318316806e-02	4.501029635489632419e+00
3.348348348348348380e-02	4.406494114163590048e+00
3.378378378378377178e-02	4.313876981141896216e+00
3.408408408408408752e-02	4.223144148915477736e+00
3.438438438438437550e-02	4.134261834786759238e+00
3.468468468468469124e-02	4.047196578266875733e+00
3.498498498498497922e-02	3.961915256839553034e+00
3.528528528528529495e-02	3.878385100187648149e+00
3.558558558558558294e-02	3.796573702974175735e+00
3.588588588588587092e-02	3.716449036264812822e+00
3.618618618618618665e-02	3.637979457674947792e+00
3.648648648648647463e-02	3.561133720320019069e+00
3.678678678678679037e-02	3.485880980643894400e+00
3.708708708708707835e-02	3.412190805196508858e+00
3.738738738738739409e-02	3.340033176427910089e+00
3.768768768768768207e-02	3.269378497562814179e+00
3.798798798798799781e-02	3.200197596615988793e+00
3.828828828828828579e-02	3.132461729605990897e+00
3.858858858858857377e-02	3.066142583021326473e+00
3.888888888888888951e-02	3.001212275590532830e+00
3.918918918918917749e-02	2.937643359404643828e+00
3.948948948948949322e-02	2.875408820437905799e+00
3.978978978978978120e-02	2.814482078510183616e+00
4.009009009009009694e-02	2.754836986731703519e+00
4.039039039039038492e-02	2.696447830469673956e+00
4.069069069069070066e-02	2.639289325870799896e+00
4.099099099099098864e-02	2.583336617977812999e+00
4.129129129129127662e-02	2.528565278468554389e+00
4.159159159159159236e-02	2.474951303050315854e+00
4.189189189189188034e-02	2.422471108537321616e+00
4.219219219219219608e-02	2.371101529638292682e+00
4.249249249249248406e-02	2.320819815479551629e+00
4.279279279279279979e-02	2.271603625887285371e+00
4.309309309309308778e-02	2.223431027451469255e+00
4.339339339339340351e-02	2.176280489392262929e+00
4.369369369369369149e-02	2.130130879248715026e+00
4.399399399399397947e-02	2.084961458408086887e+00
4.429429429429429521e-02	2.040751877493229838e+00
4.459459459459458319e-02	1.997482171624129998e+00
4.489489489489489893e-02	1.955132755568809388e+00
4.519519519519518691e-02	1.913684418797803266e+00
4.549549549549550265e-02	1.873118320455370744e+00
4.579579579579579063e-02	1.833415984259904707e+00
4.609609609609610636e-02	1.794559293344449413e+00
4.639639639639639435e-02	1.756530485051537971e+00
4.669669669669668233e-02	1.719312145682143633e+00
4.699699699699699806e-02	1.682887205224865790e+00
4.729729729729728605e-02	1.647238932057166982e+00
4.759759759759760178e-02	1.612350927636686082e+00
4.789789789789788976e-02	1.578207121186758100e+00
4.819819819819820550e-02	1.544791764383443677e+00
4.849849849849849348e-02	1.512089426050410745e+00
4.879879879879880922e-02	1.480084986867649555e+00
4.909909909909909720e-02	1.448763634099399900e+00
4.939939939939938518e-02	1.418110856346348703e+00
4.969969969969970092e-02	1.388112438326678522e+00
4.999999999999998890e-02	1.358754455690301510e+00
5.030030030030030463e-02	1.330023269870044267e+00
5.060060060060059262e-02	1.301905522973461071e+00
5.090090090090090835e-02	1.274388132718369704e+00
5.120120120120119633e-02	1.247458287415126321e+00
5.150150150150148431e-02	1.221103440998166478e+00
5.180180180180180005e-02	1.195311308109243686e+00
5.210210210210208803e-02	1.170069859234418974e+00
5.240240240240240377e-02	1.145367315896680838e+00
5.270270270270269175e-02	1.121192145905883120e+00
5.300300300300300749e-02	1.097533058667422567e+00
5.330330330330329547e-02	1.074379000551006547e+00
5.360360360360361121e-02	1.051719150320590712e+00
5.390390390390389919e-02	1.029542914626516481e+00
5.420420420420418717e-02	1.007839923560666762e+00
5.450450450450450290e-02	9.866000262753732430e-01
5.480480480480479089e-02	9.658132866666742089e-01
5.510510510510510662e-02	9.454699791223698524e-01
5.540540540540539460e-02	9.255605843352782136e-01
5.570570570570571034e-02	9.060757851818882491e-01
5.600600600600599832e-02	8.870064626665853380e-01
5.630630630630631406e-02	8.683436919314519997e-01
5.660660660660660204e-02	8.500787383315889789e-01
5.690690690690689002e-02	8.322030535758137004e-01
5.720720720720720576e-02	8.147082719324747480e-01
5.750750750750749374e-02	7.975862065000915990e-01
5.780780780780780947e-02	7.808288455424409191e-01
5.810810810810809746e-02	7.644283488877062771e-01
5.840840840840841319e-02	7.483770443911698100e-01
5.870870870870870117e-02	7.326674244610371645e-01
5.900900900900901691e-02	7.172921426468049644e-01
5.930930930930930489e-02	7.022440102896878589e-01
5.960960960960959287e-02	6.875159932345056291e-01
5.990990990990990861e-02	6.731012086024692476e-01
6.021021021021019659e-02	6.589929216242601528e-01
6.051051051051051233e-02	6.451845425327338290e-01
6.081081081081080031e-02	6.316696235146480598e-01
6.111111111111111605e-02	6.184418557206496914e-01
6.141141141141140403e-02	6.054950663328608762e-01
6.171171171171171976e-02	5.928232156892512261e-01
6.201201201201200774e-02	5.804203944639598767e-01
6.231231231231229573e-02	5.682808209033508584e-01
6.261261261261261146e-02	5.563988381151668827e-01
6.291291291291289944e-02	5.447689114129394827e-01
6.321321321321321518e-02	5.333856257118252397e-01
6.351351351351350316e-02	5.222436829768297706e-01
6.381381381381381890e-02	5.113378997219707456e-01
6.411411411411410688e-02	5.006632045596550729e-01
6.441441441441442262e-02	4.902146357995024739e-01
6.471471471471471060e-02	4.799873390957710706e-01
6.501501501501499858e-02	4.699765651426444091e-01
6.531531531531531432e-02	4.601776674166266345e-01
6.561561561561560230e-02	4.505860999652740451e-01
6.591591591591591803e-02	4.411974152414983585e-01
6.621621621621620601e-02	4.320072619827054483e-01
6.651651651651652175e-02	4.230113831339806230e-01
6.681681681681680973e-02	4.142056138145561173e-01
6.711711711711712547e-02	4.055858793267552720e-01
6.741741741741741345e-02	3.971481932066416309e-01
6.771771771771770143e-02	3.888886553155425641e-01
6.801801801801801717e-02	3.808034499716678734e-01
6.831831831831830515e-02	3.728888441210185256e-01
6.861861861861862089e-02	3.651411855467943113e-01
6.891891891891890887e-02	3.575569011165486977e-01
6.921921921921922460e-02	3.501324950663288749e-01
6.951951951951951258e-02	3.428645473210958916e-01
6.981981981981982832e-02	3.357497118507163925e-01
7.012012012012011630e-02	3.287847150608667612e-01
7.042042042042040428e-02	3.219663542181879223e-01
7.072072072072072002e-02	3.152914959090675207e-01
7.102102102102100800e-02	3.087570745314275333e-01
7.132132132132132374e-02	3.023600908188897596e-01
7.162162162162161172e-02	2.960976103967301598e-01
7.192192192192192746e-02	2.899667623689754503e-01
7.222222222222221544e-02	2.839647379360541457e-01
7.252252252252253117e-02	2.780887890423391906e-01
7.282282282282281916e-02	2.723362270529925966e-01
7.312312312312310714e-02	2.667044214594392337e-01
7.342342342342342287e-02	2.611907986128732539e-01
7.372372372372371085e-02	2.557928404851620430e-01
7.402402402402402659e-02	2.505080834565376335e-01
7.432432432432431457e-02	2.453341171294975143e-01
7.462462462462463031e-02	2.402685831683296636e-01
7.492492492492491829e-02	2.353091741637356737e-01
7.522522522522523403e-02	2.304536325220166160e-01
7.552552552552552201e-02	2.256997493783301501e-01
7.582582582582580999e-02	2.210453635335402345e-01
7.612612612612612573e-02	2.164883604141998596e-01
7.642642642642641371e-02	2.120266710552204947e-01
7.672672672672672944e-02	2.076582711047772478e-01
7.702702702702701743e-02	2.033811798510248292e-01
7.732732732732733316e-02	1.991934592701719575e-01
7.762762762762762114e-02	1.950932130954809995e-01
7.792792792792793688e-02	1.910785859067372638e-01
7.822822822822822486e-02	1.871477622397380025e-01
7.852852852852851284e-02	1.832989657153496210e-01
7.882882882882882858e-02	1.795304581876786543e-01
7.912912912912911656e-02	1.758405389109005679e-01
7.942942942942943230e-02	1.722275437243222240e-01
7.972972972972972028e-02	1.686898442552308142e-01
8.003003003003003601e-02	1.652258471391329642e-01
8.033033033033032400e-02	1.618339932569892725e-01
8.063063063063061198e-02	1.585127569890672494e-01
8.093093093093092771e-02	1.552606454850661011e-01
8.123123123123121569e-02	1.520761979501752681e-01
8.153153153153153143e-02	1.489579849467523587e-01
8.183183183183181941e-02	1.459046077113156648e-01
8.213213213213213515e-02	1.429146974865450337e-01
8.243243243243242313e-02	1.399869148680113473e-01
8.273273273273273887e-02	1.371199491653276314e-01
8.303303303303302685e-02	1.343125177774367462e-01
8.333333333333331483e-02	1.315633655817242120e-01
8.363363363363363057e-02	1.288712643366621835e-01
8.393393393393391855e-02	1.262350120976600265e-01
8.423423423423423428e-02	1.236534326458160332e-01
8.453453453453452227e-02	1.211253749292886539e-01
8.483483483483483800e-02	1.186497125167645522e-01
8.513513513513512598e-02	1.162253430632434886e-01
8.543543543543544172e-02	1.138511877871143246e-01
8.573573573573572970e-02	1.115261909589737588e-01
8.603603603603601768e-02	1.092493194011979474e-01
8.633633633633633342e-02	1.070195619987405755e-01
8.663663663663662140e-02	1.048359292204158605e-01
8.693693693693693714e-02	1.026974526506552882e-01
8.723723723723722512e-02	1.006031845315045054e-01
8.753753753753754085e-02	9.855219731466548228e-02
8.783783783783782884e-02	9.654358322339916254e-02
8.813813813813814457e-02	9.457645382409919643e-02
8.843843843843843255e-02	9.264993960735587453e-02
8.873873873873872054e-02	9.076318957830555034e-02
8.903903903903903627e-02	8.891537085608067215e-02
8.933933933933932425e-02	8.710566828214140467e-02
8.963963963963963999e-02	8.533328403728197842e-02
8.993993993993992797e-02	8.359743726709405187e-02
9.024024024024024371e-02	8.189736371566624928e-02
9.054054054054053169e-02	8.023231536730866809e-02
9.084084084084084743e-02	7.860156009608397498e-02
9.114114114114113541e-02	7.700438132295489568e-02
9.144144144144142339e-02	7.544007768035027039e-02
9.174174174174173912e-02	7.390796268398061586e-02
9.204204204204202711e-02	7.240736441174622229e-02
9.234234234234234284e-02	7.093762518958758589e-02
9.264264264264263082e-02	6.949810128415034871e-02
9.294294294294294656e-02	6.808816260214235749e-02
9.324324324324323454e-02	6.670719239626628216e-02
9.354354354354355028e-02	6.535458697761482860e-02
9.384384384384383826e-02	6.402975543441626061e-02
9.414414414414412624e-02	6.273211935700774566e-02
9.444444444444444198e-02	6.146111256891716862e-02
9.474474474474472996e-02	6.021618086391532926e-02
9.504504504504504570e-02	5.899678174890129329e-02
9.534534534534533368e-02	5.780238419247281378e-02
9.564564564564564941e-02	5.663246837902831399e-02
9.594594594594593739e-02	5.548652546825341703e-02
9.624624624624625313e-02	5.436405735983312199e-02
9.654654654654654111e-02	5.326457646325327006e-02
9.684684684684682909e-02	5.218760547254946980e-02
9.714714714714714483e-02	5.113267714588020513e-02
9.744744744744743281e-02	5.009933408981398495e-02
9.774774774774774855e-02	4.908712854822591676e-02
9.804804804804803653e-02	4.809562219572101338e-02
9.834834834834835227e-02	4.712438593550470622e-02
9.864864864864864025e-02	4.617299970162599271e-02
9.894894894894895598e-02	4.524105226553157277e-02
9.924924924924924396e-02	4.432814104686107204e-02
9.954954954954953195e-02	4.343387192841938887e-02
9.984984984984984768e-02	4.255785907523035316e-02
1.001501501501501357e-01	4.169972475763453895e-02
1.004504504504504514e-01	4.085909917828350890e-02
1.007507507507507671e-01	4.003562030298524893e-02
1.010510510510510274e-01	3.922893369526599117e-02
1.013513513513513431e-01	3.843869235455788652e-02
1.016516516516516588e-01	3.766455655789889556e-02
1.019519519519519191e-01	3.690619370504473473e-02
1.022522522522522348e-01	3.616327816689025865e-02
1.025525525525525505e-01	3.543549113711171039e-02
1.028528528528528663e-01	3.472252048694621229e-02
1.031531531531531265e-01	3.402406062303898332e-02
1.034534534534534422e-01	3.333981234829391793e-02
1.037537537537537580e-01	3.266948272567957168e-02
1.040540540540540737e-01	3.201278494494032983e-02
1.043543543543543339e-01	3.136943819217969526e-02
1.046546546546546497e-01	3.073916752226613786e-02
1.049549549549549654e-01	3.012170373403404156e-02
1.052552552552552256e-01	2.951678324823111058e-02
1.055555555555555414e-01	2.892414798816233396e-02
1.058558558558558571e-01	2.834354526298014931e-02
1.061561561561561728e-01	2.777472765355917111e-02
1.064564564564564331e-01	2.721745290088779107e-02
1.067567567567567488e-01	2.667148379690692170e-02
1.070570570570570645e-01	2.613658807772255982e-02
1.073573573573573248e-01	2.561253831911772597e-02
1.076576576576576405e-01	2.509911183429365880e-02
1.079579579579579562e-01	2.459609057377436236e-02
1.082582582582582720e-01	2.410326102741243773e-02
1.085585585585585322e-01	2.362041412844326227e-02
1.088588588588588479e-01	2.314734515954411029e-02
1.091591591591591637e-01	2.268385366085848634e-02
1.094594594594594794e-01	2.222974333995312093e-02
1.097597597597597396e-01	2.178482198368337369e-02
1.100600600600600554e-01	2.134890137193958329e-02
1.103603603603603711e-01	2.092179719325441833e-02
1.106606606606606313e-01	2.050332896224385179e-02
1.109609609609609471e-01	2.009331993885698359e-02
1.112612612612612628e-01	1.969159704940263295e-02
1.115615615615615785e-01	1.929799080931713165e-02
1.118618618618618388e-01	1.891233524763530696e-02
1.121621621621621545e-01	1.853446783311728935e-02
1.124624624624624702e-01	1.816422940198952549e-02
1.127627627627627305e-01	1.780146408724579687e-02
1.130630630630630462e-01	1.744601924946440064e-02
1.133633633633633619e-01	1.709774540909291332e-02
1.136636636636636777e-01	1.675649618015433509e-02
1.139639639639639379e-01	1.642212820533777914e-02
1.142642642642642536e-01	1.609450109243488677e-02
1.145645645645645694e-01	1.577347735209309182e-02
1.148648648648648851e-01	1.545892233685742211e-02
1.151651651651651453e-01	1.515070418148203868e-02
1.154654654654654611e-01	1.484869374448867518e-02
1.157657657657657768e-01	1.455276455096071210e-02
1.160660660660660370e-01	1.426279273655290183e-02
1.163663663663663528e-01	1.397865699270545506e-02
1.166666666666666685e-01	1.370023851304344627e-02
1.169669669669669843e-01	1.342742094094619663e-02
1.172672672672672445e-01	1.316009031826272102e-02
1.175675675675675602e-01	1.289813503515410166e-02
1.178678678678678760e-01	1.264144578102529767e-02
1.181681681681681362e-01	1.238991549654870801e-02
1.184684684684684519e-01	1.214343932669737468e-02
1.187687687687687677e-01	1.190191457480871406e-02
1.190690690690690834e-01	1.166524065761627427e-02
1.193693693693693436e-01	1.143331906122765397e-02
1.196696696696696594e-01	1.120605329802024791e-02
1.199699699699699751e-01	1.098334886442571545e-02
1.202702702702702908e-01	1.076511319958181959e-02
1.205705705705705510e-01	1.055125564482813777e-02
1.208708708708708668e-01	1.034168740403119263e-02
1.211711711711711825e-01	1.013632150472329116e-02
1.214714714714714427e-01	9.935072760044594622e-03
1.217717717717717585e-01	9.737857731477719478e-03
1.220720720720720742e-01	9.544594692369047506e-03
1.223723723723723900e-01	9.355203592226508588e-03
1.226726726726726502e-01	9.169606021787705605e-03
1.229729729729729659e-01	8.987725178847359025e-03
1.232732732732732817e-01	8.809485834833905710e-03
1.235735735735735419e-01	8.634814302120007168e-03
1.238738738738738576e-01	8.463638402051526510e-03
1.241741741741741734e-01	8.295887433676081210e-03
1.244744744744744891e-01	8.131492143149605598e-03
1.247747747747747493e-01	7.970384693799705683e-03
1.250750750750750651e-01	7.812498636821494161e-03
1.253753753753753808e-01	7.657768882584467876e-03
1.256756756756756965e-01	7.506131672528192945e-03
1.259759759759759568e-01	7.357524551626978306e-03
1.262762762762762725e-01	7.211886341407627680e-03
1.265765765765765882e-01	7.069157113504780619e-03
1.268768768768768485e-01	6.929278163744959085e-03
1.271771771771771642e-01	6.792191986749579989e-03
1.274774774774774799e-01	6.657842251054504196e-03
1.277777777777777957e-01	6.526173774740307194e-03
1.280780780780780559e-01	6.397132501573688651e-03
1.283783783783783716e-01	6.270665477656543578e-03
1.286786786786786874e-01	6.146720828581263112e-03
1.289789789789789476e-01	6.025247737088064263e-03
1.292792792792792633e-01	5.906196421217066277e-03
1.295795795795795791e-01	5.789518112947844228e-03
1.298798798798798948e-01	5.675165037312626323e-03
1.301801801801801550e-01	5.563090391971326626e-03
1.304804804804804708e-01	5.453248327230046828e-03
1.307807807807807865e-01	5.345593926486716385e-03
1.310810810810810467e-01	5.240083187084828079e-03
1.313813813813813625e-01	5.136673001559330376e-03
1.316816816816816782e-01	5.035321139255520030e-03
1.319819819819819939e-01	4.935986228310105042e-03
1.322822822822822542e-01	4.838627737980485607e-03
1.325825825825825699e-01	4.743205961315368792e-03
1.328828828828828856e-01	4.649681998160880465e-03
1.331831831831832014e-01	4.558017738500025166e-03
1.334834834834834616e-01	4.468175846124669906e-03
1.337837837837837773e-01	4.380119742641978321e-03
1.340840840840840931e-01	4.293813591816967451e-03
1.343843843843843533e-01	4.209222284252175060e-03
1.346846846846846690e-01	4.126311422405413293e-03
1.349849849849849848e-01	4.045047305943203463e-03
1.352852852852853005e-01	3.965396917426611614e-03
1.355855855855855607e-01	3.887327908321465669e-03
1.358858858858858765e-01	3.810808585324545941e-03
1.361861861861861922e-01	3.735807896992994481e-03
1.364864864864864524e-01	3.662295420664431981e-03
1.367867867867867682e-01	3.590241349652344496e-03
1.370870870870870839e-01	3.519616480702771576e-03
1.373873873873873996e-01	3.450392201699033386e-03
1.376876876876876599e-01	3.382540479597226802e-03
1.379879879879879756e-01	3.316033848610855980e-03
1.382882882882882913e-01	3.250845398569389335e-03
1.385885885885886071e-01	3.186948763542164168e-03
1.388888888888888673e-01	3.124318110630257186e-03
1.391891891891891830e-01	3.062928129024610792e-03
1.394894894894894988e-01	3.002754019235652407e-03
1.397897897897897590e-01	2.943771482567159384e-03
1.400900900900900747e-01	2.885956710810838426e-03
1.403903903903903905e-01	2.829286376168055773e-03
1.406906906906907062e-01	2.773737621400676652e-03
1.409909909909909664e-01	2.719288050209291412e-03
1.412912912912912822e-01	2.665915717835843756e-03
1.415915915915915979e-01	2.613599121884370956e-03
1.418918918918918581e-01	2.562317193351198053e-03
1.421921921921921739e-01	2.512049287855280116e-03
1.424924924924924896e-01	2.462775177056221194e-03
1.427927927927928053e-01	2.414475040249000875e-03
1.430930930930930656e-01	2.367129456123681294e-03
1.433933933933933813e-01	2.320719394679883561e-03
1.436936936936936970e-01	2.275226209287742503e-03
1.439939939939940128e-01	2.230631628889395701e-03
1.442942942942942730e-01	2.186917750337305337e-03
1.445945945945945887e-01	2.144067030868888977e-03
1.448948948948949045e-01	2.102062280718047359e-03
1.451951951951951647e-01	2.060886655867666655e-03
1.454954954954954804e-01	2.020523650946047262e-03
1.457957957957957962e-01	1.980957092273174548e-03
1.460960960960961119e-01	1.942171131059406515e-03
1.463963963963963721e-01	1.904150236760899367e-03
1.466966966966966879e-01	1.866879190591636982e-03
1.469969969969970036e-01	1.830343079191869976e-03
1.472972972972972638e-01	1.794527288449195056e-03
1.475975975975975796e-01	1.759417497466551775e-03
1.478978978978978953e-01	1.724999672670028466e-03
1.481981981981982111e-01	1.691260062046685267e-03
1.484984984984984713e-01	1.658185189503467777e-03
1.487987987987987870e-01	1.625761849336604392e-03
1.490990990990991027e-01	1.593977100803741984e-03
1.493993993993994185e-01	1.562818262789648872e-03
1.496996996996996787e-01	1.532272908561481146e-03
1.499999999999999944e-01	1.502328860609129790e-03


==> v005f08a001.dat <==
-1.499999999999999944e-01	1.388946080250670373e-04
-1.496996996996997065e-01	1.421951115225046809e-04
-1.493993993993993907e-01	1.455745887346992151e-04
-1.490990990990991027e-01	1.490349265952211884e-04
-1.487987987987987870e-01	1.525780515828549055e-04
-1.484984984984984990e-01	1.562059371628329591e-04
-1.481981981981981833e-01	1.599206112753862930e-04
-1.478978978978978953e-01	1.637241620365509722e-04
-1.475975975975975796e-01	1.676187403760839476e-04
-1.472972972972972916e-01	1.716065670241308380e-04
-1.469969969969970036e-01	1.756898900928676886e-04
-1.466966966966966879e-01	1.798710578820403739e-04
-1.463963963963963999e-01	1.841524367243403204e-04
-1.460960960960960842e-01	1.885364475079312908e-04
-1.457957957957957962e-01	1.930255587127917055e-04
-1.454954954954954804e-01	1.976222904891336151e-04
-1.451951951951951925e-01	2.023292212185913853e-04
-1.448948948948948767e-01	2.071489950863152573e-04
-1.445945945945945887e-01	2.120843289334358524e-04
-1.442942942942943008e-01	2.171380168873945796e-04
-1.439939939939939850e-01	2.223129319446954415e-04
-1.436936936936936970e-01	2.276120244801247978e-04
-1.433933933933933813e-01	2.330383187051917140e-04
-1.430930930930930933e-01	2.385949084914554719e-04
-1.427927927927927776e-01	2.442849543290795140e-04
-1.424924924924924896e-01	2.501116827950317957e-04
-1.421921921921921739e-01	2.560783892213704355e-04
-1.418918918918918859e-01	2.621884433409723907e-04
-1.415915915915915979e-01	2.684452968378400837e-04
-1.412912912912912822e-01	2.748524911865207819e-04
-1.409909909909909942e-01	2.814136640911086532e-04
-1.406906906906906785e-01	2.881325532542543385e-04
-1.403903903903903905e-01	2.950129970031621987e-04
-1.400900900900900747e-01	3.020589322386404638e-04
-1.397897897897897868e-01	3.092743909801661645e-04
-1.394894894894894710e-01	3.166634972123783258e-04
-1.391891891891891830e-01	3.242304656670871974e-04
-1.388888888888888951e-01	3.319796036176487987e-04
-1.385885885885885793e-01	3.399153158857160092e-04
-1.382882882882882913e-01	3.480421123233863362e-04
-1.379879879879879756e-01	3.563646163187623203e-04
-1.376876876876876876e-01	3.648875725900811891e-04
-1.373873873873873719e-01	3.736158527721572444e-04
-1.370870870870870839e-01	3.825544579820956172e-04
-1.367867867867867959e-01	3.917085184780074868e-04
-1.364864864864864802e-01	4.010832914169784884e-04
-1.361861861861861922e-01	4.106841583081734552e-04
-1.358858858858858765e-01	4.205166238693578231e-04
-1.355855855855855885e-01	4.305863175912474634e-04
-1.352852852852852727e-01	4.408989985183517217e-04
-1.349849849849849848e-01	4.514605628001735343e-04
-1.346846846846846690e-01	4.622770527488042724e-04
-1.343843843843843811e-01	4.733546657027202110e-04
-1.340840840840840653e-01	4.846997610877669762e-04
-1.337837837837837773e-01	4.963188646545084069e-04
-1.334834834834834894e-01	5.082186697852650705e-04
-1.331831831831831736e-01	5.204060367125102607e-04
-1.328828828828828856e-01	5.328879911746211206e-04
-1.325825825825825699e-01	5.456717242333506595e-04
-1.322822822822822819e-01	5.587645946207676689e-04
-1.319819819819819662e-01	5.721741341892591518e-04
-1.316816816816816782e-01	5.859080560660030789e-04
-1.313813813813813902e-01	5.999742642859391337e-04
-1.310810810810810745e-01	6.143808632681768689e-04
-1.307807807807807865e-01	6.291361656406499340e-04
-1.304804804804804708e-01	6.442486975469040702e-04
-1.301801801801801828e-01	6.597272014646869817e-04
-1.298798798798798670e-01	6.755806374171059205e-04
-1.295795795795795791e-01	6.918181839772421550e-04
-1.292792792792792633e-01	7.084492404959891101e-04
-1.289789789789789753e-01	7.254834315368764025e-04
-1.286786786786786596e-01	7.429306137590652084e-04
-1.283783783783783716e-01	7.608008847232494752e-04
-1.280780780780780836e-01	7.791045925639896027e-04
-1.277777777777777679e-01	7.978523453416773914e-04
-1.274774774774774799e-01	8.170550191609653656e-04
-1.271771771771771642e-01	8.367237646911496402e-04
-1.268768768768768762e-01	8.568700123334281431e-04
-1.265765765765765605e-01	8.774997697382652152e-04
-1.262762762762762725e-01	8.986421614845741456e-04
-1.259759759759759845e-01	9.202923647933315731e-04
-1.256756756756756688e-01	9.424686863878655070e-04
-1.253753753753753808e-01	9.651840357145338766e-04
-1.250750750750750651e-01	9.884516410149266855e-04
-1.247747747747747771e-01	1.012285058817545156e-03
-1.244744744744744752e-01	1.036698183423893872e-03
-1.241741741741741734e-01	1.061705256154424088e-03
-1.238738738738738715e-01	1.087320874326150452e-03
-1.235735735735735696e-01	1.113560000071796936e-03
-1.232732732732732678e-01	1.140437969144942904e-03
-1.229729729729729659e-01	1.167970499811516556e-03
-1.226726726726726641e-01	1.196173701865524061e-03
-1.223723723723723622e-01	1.225064085786194438e-03
-1.220720720720720742e-01	1.254658572100807992e-03
-1.217717717717717724e-01	1.284974501110168260e-03
-1.214714714714714705e-01	1.316029643207410754e-03
-1.211711711711711686e-01	1.347842210012361805e-03
-1.208708708708708668e-01	1.380430866418243122e-03
-1.205705705705705649e-01	1.413814743429785831e-03
-1.202702702702702631e-01	1.448013451444509761e-03
-1.199699699699699612e-01	1.483047093491267386e-03
-1.196696696696696594e-01	1.518936277977396988e-03
-1.193693693693693714e-01	1.555702130721527306e-03
-1.190690690690690695e-01	1.593366306404615145e-03
-1.187687687687687677e-01	1.631950999922515298e-03
-1.184684684684684658e-01	1.671478958339376502e-03
-1.181681681681681639e-01	1.711973494106749320e-03
-1.178678678678678621e-01	1.753458499932164733e-03
-1.175675675675675602e-01	1.795958465234556885e-03
-1.172672672672672722e-01	1.839498493671941608e-03
-1.169669669669669565e-01	1.884104320954453279e-03
-1.166666666666666685e-01	1.929802332164115434e-03
-1.163663663663663528e-01	1.976619578111038847e-03
-1.160660660660660648e-01	2.024583790749379976e-03
-1.157657657657657629e-01	2.073723398175206754e-03
-1.154654654654654611e-01	2.124067540038666012e-03
-1.151651651651651592e-01	2.175646084209325107e-03
-1.148648648648648574e-01	2.228489645229713573e-03
-1.145645645645645694e-01	2.282629604608933660e-03
-1.142642642642642536e-01	2.338098132516630307e-03
-1.139639639639639657e-01	2.394928210140143728e-03
-1.136636636636636499e-01	2.453153651953295621e-03
-1.133633633633633619e-01	2.512809127411188333e-03
-1.130630630630630601e-01	2.573930182010391015e-03
-1.127627627627627582e-01	2.636553258070196103e-03
-1.124624624624624564e-01	2.700715715849681415e-03
-1.121621621621621545e-01	2.766455855638685901e-03
-1.118618618618618665e-01	2.833812941269036462e-03
-1.115615615615615508e-01	2.902827225182950596e-03
-1.112612612612612628e-01	2.973539974886143904e-03
-1.109609609609609471e-01	3.046000985701073811e-03
-1.106606606606606591e-01	3.120231182366058672e-03
-1.103603603603603572e-01	3.196297500227173339e-03
-1.100600600600600554e-01	3.274238060713923534e-03
-1.097597597597597535e-01	3.354099626272900002e-03
-1.094594594594594517e-01	3.435930143869155538e-03
-1.091591591591591637e-01	3.519778774384664782e-03
-1.088588588588588479e-01	3.605695922954256765e-03
-1.085585585585585600e-01	3.693733270530201798e-03
-1.082582582582582442e-01	3.783943814146296502e-03
-1.079579579579579562e-01	3.876381864856159268e-03
-1.076576576576576544e-01	3.971103156354407852e-03
-1.073573573573573525e-01	4.068164808748084976e-03
-1.070570570570570507e-01	4.167625402405826865e-03
-1.067567567567567488e-01	4.269545008472561652e-03
-1.064564564564564608e-01	4.373985227011985104e-03
-1.061561561561561451e-01	4.481009225629144048e-03
-1.058558558558558571e-01	4.590681778922047623e-03
-1.055555555555555552e-01	4.703069309206876075e-03
-1.052552552552552534e-01	4.818239928902955625e-03
-1.049549549549549515e-01	4.936263484762707168e-03
-1.046546546546546497e-01	5.057211603857809067e-03
-1.043543543543543478e-01	5.181157741002094357e-03
-1.040540540540540460e-01	5.308177227190402636e-03
-1.037537537537537580e-01	5.438347318716986456e-03
-1.034534534534534422e-01	5.571747246863142065e-03
-1.031531531531531543e-01	5.708458268353021683e-03
-1.028528528528528524e-01	5.848563716978112496e-03
-1.025525525525525505e-01	5.992149056894311744e-03
-1.022522522522522487e-01	6.139301937965095136e-03
-1.019519519519519468e-01	6.290112253281254090e-03
-1.016516516516516450e-01	6.444672198704534845e-03
-1.013513513513513431e-01	6.603076334086312692e-03
-1.010510510510510551e-01	6.765421645784779579e-03
-1.007507507507507394e-01	6.931807610243323654e-03
-1.004504504504504514e-01	7.102336258635259802e-03
-1.001501501501501495e-01	7.277112242847473544e-03
-9.984984984984984768e-02	7.456242903209623490e-03
-9.954954954954954582e-02	7.639838338387494598e-03
-9.924924924924924396e-02	7.828011477715834943e-03
-9.894894894894895598e-02	8.020878156030789366e-03
-9.864864864864864025e-02	8.218557190860124179e-03
-9.834834834834835227e-02	8.421170461709809665e-03
-9.804804804804803653e-02	8.628842991193512099e-03
-9.774774774774774855e-02	8.841703027855325053e-03
-9.744744744744744669e-02	9.059882130714510401e-03
-9.714714714714714483e-02	9.283515255730267687e-03
-9.684684684684684297e-02	9.512740844507696844e-03
-9.654654654654654111e-02	9.747700915606135816e-03
-9.624624624624625313e-02	9.988541158755921689e-03
-9.594594594594593739e-02	1.023541103216238715e-02
-9.564564564564564941e-02	1.048846386290781287e-02
-9.534534534534533368e-02	1.074785695030229700e-02
-9.504504504504504570e-02	1.101375167193883661e-02
-9.474474474474474384e-02	1.128631359220842213e-02
-9.444444444444444198e-02	1.156571257315057270e-02
-9.414414414414414012e-02	1.185212288771250386e-02
-9.384384384384383826e-02	1.214572333571661139e-02
-9.354354354354355028e-02	1.244669736300184869e-02
-9.324324324324323454e-02	1.275523318424701645e-02
-9.294294294294294656e-02	1.307152390987308642e-02
-9.264264264264263082e-02	1.339576767718760053e-02
-9.234234234234234284e-02	1.372816778565911534e-02
-9.204204204204204098e-02	1.406893283598300085e-02
-9.174174174174173912e-02	1.441827687252860042e-02
-9.144144144144143727e-02	1.477641952886163228e-02
-9.114114114114113541e-02	1.514358617629787442e-02
-9.084084084084084743e-02	1.552000807588644650e-02
-9.054054054054053169e-02	1.590592253375586532e-02
-9.024024024024024371e-02	1.630157306258241123e-02
-8.993993993993992797e-02	1.670720954653719462e-02
-8.963963963963963999e-02	1.712308841345878269e-02
-8.933933933933933813e-02	1.754947281224230118e-02
-8.903903903903903627e-02	1.798663279568040937e-02
-8.873873873873873441e-02	1.843484550797061874e-02
-8.843843843843843255e-02	1.889439537623081866e-02
-8.813813813813814457e-02	1.936557430571026264e-02
-8.783783783783782884e-02	1.984868187896704148e-02
-8.753753753753754085e-02	2.034402555989885814e-02
-8.723723723723723900e-02	2.085192090390956821e-02
-8.693693693693693714e-02	2.137269177548007520e-02
-8.663663663663663528e-02	2.190667057393537454e-02
-8.633633633633633342e-02	2.245419846739621361e-02
-8.603603603603603156e-02	2.301562563407575854e-02
-8.573573573573572970e-02	2.359131150959446754e-02
-8.543543543543542784e-02	2.418162503908130589e-02
-8.513513513513512598e-02	2.478694493355357992e-02
-8.483483483483483800e-02	2.540765993114251289e-02
-8.453453453453453614e-02	2.604416906490809869e-02
-8.423423423423423428e-02	2.669688193926685049e-02
-8.393393393393393243e-02	2.736621901711768640e-02
-8.363363363363363057e-02	2.805261191845637159e-02
-8.333333333333332871e-02	2.875650372999180235e-02
-8.303303303303302685e-02	2.947834932402726774e-02
-8.273273273273272499e-02	3.021861568445166624e-02
-8.243243243243242313e-02	3.097778223817644269e-02
-8.213213213213213515e-02	3.175634119194615385e-02
-8.183183183183183329e-02	3.255479787598435787e-02
-8.153153153153153143e-02	3.337367109737798127e-02
-8.123123123123122957e-02	3.421349350629394187e-02
-8.093093093093092771e-02	3.507481197717804422e-02
-8.063063063063062585e-02	3.595818800525334841e-02
-8.033033033033032400e-02	3.686419811674124247e-02
-8.003003003003002214e-02	3.779343428992282955e-02
-7.972972972972973416e-02	3.874650438439706385e-02
-7.942942942942943230e-02	3.972403257723239323e-02
-7.912912912912913044e-02	4.072665980697173782e-02
-7.882882882882882858e-02	4.175504422849162650e-02
-7.852852852852852672e-02	4.280986168271619374e-02
-7.822822822822822486e-02	4.389180618460941652e-02
-7.792792792792792300e-02	4.500159043105698975e-02
-7.762762762762762114e-02	4.613994632772038668e-02
-7.732732732732731928e-02	4.730762553207485538e-02
-7.702702702702703130e-02	4.850540000921005346e-02
-7.672672672672672944e-02	4.973406259804685065e-02
-7.642642642642642758e-02	5.099442758787574997e-02
-7.612612612612612573e-02	5.228733130769878251e-02
-7.582582582582582387e-02	5.361363273254159123e-02
-7.552552552552552201e-02	5.497421411115555046e-02
-7.522522522522522015e-02	5.636998161804928492e-02
-7.492492492492491829e-02	5.780186603036144288e-02
-7.462462462462461643e-02	5.927082342764682099e-02
-7.432432432432432845e-02	6.077783591124137630e-02
-7.402402402402402659e-02	6.232391234010368347e-02
-7.372372372372372473e-02	6.391008908178358316e-02
-7.342342342342342287e-02	6.553743077973471498e-02
-7.312312312312312101e-02	6.720703114052854754e-02
-7.282282282282281916e-02	6.892001374567667538e-02
-7.252252252252251730e-02	7.067753289229972147e-02
-7.222222222222221544e-02	7.248077446496768717e-02
-7.192192192192191358e-02	7.433095683850260427e-02
-7.162162162162162560e-02	7.622933180935917430e-02
-7.132132132132132374e-02	7.817718555234788591e-02
-7.102102102102102188e-02	8.017583960019614153e-02
-7.072072072072072002e-02	8.222665184556807172e-02
-7.042042042042041816e-02	8.433101756778003943e-02
-7.012012012012011630e-02	8.649037048854225918e-02
-6.981981981981981444e-02	8.870618386179128512e-02
-6.951951951951951258e-02	9.097997160175384790e-02
-6.921921921921921073e-02	9.331328945117453588e-02
-6.891891891891892274e-02	9.570773618905777103e-02
-6.861861861861862089e-02	9.816495487536042175e-02
-6.831831831831831903e-02	1.006866341296053652e-01
-6.801801801801801717e-02	1.032745094417522047e-01
-6.771771771771771531e-02	1.059303645157036733e-01
-6.741741741741741345e-02	1.086560326490306483e-01
-6.711711711711711159e-02	1.114533981540251628e-01
-6.681681681681680973e-02	1.143243978252451443e-01
-6.651651651651650787e-02	1.172710224578352445e-01
-6.621621621621621989e-02	1.202953184180801383e-01
-6.591591591591591803e-02	1.233993892652810453e-01
-6.561561561561561617e-02	1.265853974224758760e-01
-6.531531531531531432e-02	1.298555658935920398e-01
-6.501501501501501246e-02	1.332121800262913158e-01
-6.471471471471471060e-02	1.366575893223677951e-01
-6.441441441441440874e-02	1.401942093000473899e-01
-6.411411411411410688e-02	1.438245234140074769e-01
-6.381381381381381890e-02	1.475510850387210526e-01
-6.351351351351351704e-02	1.513765195190770740e-01
-6.321321321321321518e-02	1.553035262897420610e-01
-6.291291291291291332e-02	1.593348810624932443e-01
-6.261261261261261146e-02	1.634734380796346864e-01
-6.231231231231230960e-02	1.677221324321051532e-01
-6.201201201201200774e-02	1.720839824427397025e-01
-6.171171171171170589e-02	1.765620921176999647e-01
-6.141141141141140403e-02	1.811596536713198369e-01
-6.111111111111111605e-02	1.858799501307124846e-01
-6.081081081081081419e-02	1.907263580260911695e-01
-6.051051051051051233e-02	1.957023501710868363e-01
-6.021021021021021047e-02	2.008114985350837878e-01
-5.990990990990990861e-02	2.060574772076539662e-01
-5.960960960960960675e-02	2.114440654542781850e-01
-5.930930930930930489e-02	2.169751508630502757e-01
-5.900900900900900303e-02	2.226547325838269253e-01
-5.870870870870870117e-02	2.284869246636583584e-01
-5.840840840840841319e-02	2.344759594845458039e-01
-5.810810810810811133e-02	2.406261913108453110e-01
-5.780780780780780947e-02	2.469420999535173744e-01
-5.750750750750750762e-02	2.534282945569820145e-01
-5.720720720720720576e-02	2.600895175120461755e-01
-5.690690690690690390e-02	2.669306484961189163e-01
-5.660660660660660204e-02	2.739567086405772511e-01
-5.630630630630630018e-02	2.811728648254242513e-01
-5.600600600600599832e-02	2.885844341032255400e-01
-5.570570570570571034e-02	2.961968882574001483e-01
-5.540540540540540848e-02	3.040158585029738569e-01
-5.510510510510510662e-02	3.120471403398683008e-01
-5.480480480480480476e-02	3.202966985687610291e-01
-5.450450450450450290e-02	3.287706724770369515e-01
-5.420420420420420105e-02	3.374753812016787480e-01
-5.390390390390389919e-02	3.464173292631739787e-01
-5.360360360360359733e-02	3.556032122818755248e-01
-5.330330330330329547e-02	3.650399228656023287e-01
-5.300300300300300749e-02	3.747345566796388416e-01
-5.270270270270270563e-02	3.846944187054958664e-01
-5.240240240240240377e-02	3.949270297014340625e-01
-5.210210210210210191e-02	4.054401328790138703e-01
-5.180180180180180005e-02	4.162417008083499903e-01
-5.150150150150149819e-02	4.273399425607476987e-01
-5.120120120120119633e-02	4.387433110925919033e-01
-5.090090090090089447e-02	4.504605108711924877e-01
-5.060060060060059262e-02	4.625005057430766620e-01
-5.030030030030030463e-02	4.748725270485983918e-01
-5.000000000000000278e-02	4.875860819922281930e-01
-4.969969969969970092e-02	5.006509622834134365e-01
-4.939939939939939906e-02	5.140772530660525641e-01
-4.909909909909909720e-02	5.278753421541886315e-01
-4.879879879879879534e-02	5.420559295876370420e-01
-4.849849849849849348e-02	5.566300375158506064e-01
-4.819819819819819162e-02	5.716090204137048714e-01
-4.789789789789790364e-02	5.870045756315782626e-01
-4.759759759759760178e-02	6.028287542845734981e-01
-4.729729729729729992e-02	6.190939724913849806e-01
-4.699699699699699806e-02	6.358130229798011346e-01
-4.669669669669669620e-02	6.529990870804360803e-01
-4.639639639639639435e-02	6.706657471313077767e-01
-4.609609609609609249e-02	6.888269993128564028e-01
-4.579579579579579063e-02	7.074972669276202719e-01
-4.549549549549548877e-02	7.266914141334253063e-01
-4.519519519519520079e-02	7.464247601363661611e-01
-4.489489489489489893e-02	7.667130938512189964e-01
-4.459459459459459707e-02	7.875726890420480242e-01
-4.429429429429429521e-02	8.090203199625750630e-01
-4.399399399399399335e-02	8.310732775215476931e-01
-4.369369369369369149e-02	8.537493860009552904e-01
-4.339339339339338963e-02	8.770670203532093812e-01
-4.309309309309308778e-02	9.010451240988086585e-01
-4.279279279279278592e-02	9.257032278404861980e-01
-4.249249249249249794e-02	9.510614684062891344e-01
-4.219219219219219608e-02	9.771406086341681840e-01
-4.189189189189189422e-02	1.003962057814113740e+00
-4.159159159159159236e-02	1.031547892812352263e+00
-4.129129129129129050e-02	1.059920879904398650e+00
-4.099099099099098864e-02	1.089104497352832102e+00
-4.069069069069068678e-02	1.119122958761654463e+00
-4.039039039039038492e-02	1.150001237237634921e+00
-4.009009009009008306e-02	1.181765090383393835e+00
-3.978978978978979508e-02	1.214441086142560522e+00
-3.948948948948949322e-02	1.248056629515986282e+00
-3.918918918918919136e-02	1.282639990170484356e+00
-3.888888888888888951e-02	1.318220330967255993e+00
-3.858858858858858765e-02	1.354827737443874636e+00
-3.828828828828828579e-02	1.392493248288954932e+00
-3.798798798798798393e-02	1.431248886850346125e+00
-3.768768768768768207e-02	1.471127693715404972e+00
-3.738738738738738021e-02	1.512163760396844303e+00
-3.708708708708709223e-02	1.554392264152216985e+00
-3.678678678678679037e-02	1.597849503962141648e+00
-3.648648648648648851e-02	1.642572937693147939e+00
-3.618618618618618665e-02	1.688601220476071418e+00
-3.588588588588588479e-02	1.735974244337489925e+00
-3.558558558558558294e-02	1.784733179127713898e+00
-3.528528528528528108e-02	1.834920514791067658e+00
-3.498498498498497922e-02	1.886580105021974374e+00
-3.468468468468469124e-02	1.939757212344543236e+00
-3.438438438438438938e-02	1.994498554646135791e+00
-3.408408408408408752e-02	2.050852353191719324e+00
-3.378378378378378566e-02	2.108868382142927711e+00
-3.348348348348348380e-02	2.168598019611874150e+00
-3.318318318318318194e-02	2.230094300283115505e+00
-3.288288288288288008e-02	2.293411969642616288e+00
-3.258258258258257822e-02	2.358607539852875856e+00
-3.228228228228227636e-02	2.425739347308788485e+00
-3.198198198198198838e-02	2.494867611900478899e+00
-3.168168168168168652e-02	2.566054497999529005e+00
-3.138138138138138467e-02	2.639364177177371040e+00
-3.108108108108108281e-02	2.714862892660194316e+00
-3.078078078078078095e-02	2.792619025524423204e+00
-3.048048048048047909e-02	2.872703162636963903e+00
-3.018018018018017723e-02	2.955188166343427625e+00
-2.987987987987987537e-02	3.040149245901198949e+00
-2.957957957957957351e-02	3.127664030643133586e+00
-2.927927927927928553e-02	3.217812644841837599e+00
-2.897897897897898367e-02	3.310677784227360920e+00
-2.867867867867868181e-02	3.406344794094826156e+00
-2.837837837837837995e-02	3.504901748924484028e+00
-2.807807807807807809e-02	3.606439533424601329e+00
-2.777777777777777624e-02	3.711051924893977283e+00
-2.747747747747747438e-02	3.818835676784281041e+00
-2.717717717717717252e-02	3.929890603318987541e+00
-2.687687687687687066e-02	4.044319664995999375e+00
-2.657657657657658268e-02	4.162229054765748337e+00
-2.627627627627628082e-02	4.283728284638037564e+00
-2.597597597597597896e-02	4.408930272430723996e+00
-2.567567567567567710e-02	4.537951428332474002e+00
-2.537537537537537524e-02	4.670911740908242571e+00
-2.507507507507507338e-02	4.807934862127445363e+00
-2.477477477477477152e-02	4.949148190937937564e+00
-2.447447447447448354e-02	5.094682954842055800e+00
-2.417417417417416781e-02	5.244674288853389044e+00
-2.387387387387387983e-02	5.399261311125855833e+00
-2.357357357357356409e-02	5.558587194451705571e+00
-2.327327327327327611e-02	5.722799232721329510e+00
-2.297297297297296037e-02	5.892048901327232358e+00
-2.267267267267267239e-02	6.066491910369612661e+00
-2.237237237237238441e-02	6.246288249385006708e+00
-2.207207207207206867e-02	6.431602222162129401e+00
-2.177177177177178069e-02	6.622602470034848032e+00
-2.147147147147146495e-02	6.819461981846750120e+00
-2.117117117117117697e-02	7.022358088565086476e+00
-2.087087087087086124e-02	7.231472440286832892e+00
-2.057057057057057325e-02	7.446990963119204388e+00
-2.027027027027025752e-02	7.669103793133744240e+00
-1.996996996996996954e-02	7.898005184278265922e+00
-1.966966966966968156e-02	8.133893386785889135e+00
-1.936936936936936582e-02	8.376970492233066778e+00
-1.906906906906907784e-02	8.627442240984759536e+00
-1.876876876876876210e-02	8.885517787295190928e+00
-1.846846846846847412e-02	9.151409416836315813e+00
-1.816816816816815838e-02	9.425332210879535211e+00
-1.786786786786787040e-02	9.707503650758969371e+00
-1.756756756756755466e-02	9.998143155613567146e+00
-1.726726726726726668e-02	1.029747154569870027e+01
-1.696696696696697870e-02	1.060571042282206378e+01
-1.666666666666666297e-02	1.092308145865247226e+01
-1.636636636636637498e-02	1.124980558080135751e+01
-1.606606606606605925e-02	1.158610204567719748e+01
-1.576576576576577127e-02	1.193218738616950958e+01
-1.546546546546545553e-02	1.228827422124108537e+01
-1.516516516516516755e-02	1.265456991349727112e+01
-1.486486486486485181e-02	1.303127505978329381e+01
-1.456456456456456383e-02	1.341858179884055602e+01
-1.426426426426427585e-02	1.381667191906751846e+01
-1.396396396396396011e-02	1.422571474850164996e+01
-1.366366366366367213e-02	1.464586480831326121e+01
-1.336336336336335640e-02	1.507725921042416495e+01
-1.306306306306306841e-02	1.552001477939631791e+01
-1.276276276276275268e-02	1.597422487855338247e+01
-1.246246246246246470e-02	1.643995592048584697e+01
-1.216216216216214896e-02	1.691724354276179554e+01
-1.186186186186186098e-02	1.740608843093821889e+01
-1.156156156156157300e-02	1.790645177299767354e+01
-1.126126126126125726e-02	1.841825033228282393e+01
-1.096096096096096928e-02	1.894135113006618809e+01
-1.066066066066065354e-02	1.947556573428422411e+01
-1.036036036036036556e-02	2.002064415791975094e+01
-1.006006006006004982e-02	2.057626837929089447e+01
-9.759759759759761844e-03	2.114204550735279398e+01
-9.459459459459473862e-03	2.171750062831355876e+01
-9.159159159159158126e-03	2.230206938564369068e+01
-8.858858858858870144e-03	2.289509036414265708e+01
-8.558558558558554408e-03	2.349579737026130033e+01
-8.258258258258266427e-03	2.410331172542134581e+01
-7.957957957957950690e-03	2.471663471655152122e+01
-7.657657657657662709e-03	2.533464037819583936e+01
-7.357357357357346972e-03	2.595606881285737444e+01
-7.057057057057058991e-03	2.657952028989985038e+01
-6.756756756756771010e-03	2.720345039719718727e+01
-6.456456456456455273e-03	2.782616655220577684e+01
-6.156156156156167292e-03	2.844582620822834329e+01
-5.855855855855851555e-03	2.906043711483054892e+01
-5.555555555555563574e-03	2.966786000570714776e+01
-5.255255255255247837e-03	3.026581408966766773e+01
-4.954954954954959856e-03	3.085188570631586202e+01
-4.654654654654644119e-03	3.142354047640264980e+01
-4.354354354354356138e-03	3.197813922002399423e+01
-4.054054054054068157e-03	3.251295783652482640e+01
-3.753753753753752420e-03	3.302521123224000377e+01
-3.453453453453464439e-03	3.351208124873041072e+01
-3.153153153153148702e-03	3.397074838618812009e+01
-2.852852852852860721e-03	3.439842693920968486e+01
-2.552552552552544984e-03	3.479240297224893652e+01
-2.252252252252257003e-03	3.515007437020286574e+01
-1.951951951951941266e-03	3.546899201766434118e+01
-1.651651651651653285e-03	3.574690100254061775e+01
-1.351351351351365304e-03	3.598178062024054213e+01
-1.051051051051049567e-03	3.617188188694666451e+01
-7.507507507507615863e-04	3.631576126561476059e+01
-4.504504504504458495e-04	3.641230937332896644e+01
-1.501501501501578684e-04	3.646077357533278018e+01
1.501501501501578684e-04	3.646077357533278018e+01
4.504504504504458495e-04	3.641230937332896644e+01
7.507507507507615863e-04	3.631576126561476059e+01
1.051051051051049567e-03	3.617188188694666451e+01
1.351351351351337549e-03	3.598178062024055635e+01
1.651651651651653285e-03	3.574690100254061775e+01
1.951951951951941266e-03	3.546899201766434118e+01
2.252252252252257003e-03	3.515007437020286574e+01
2.552552552552544984e-03	3.479240297224893652e+01
2.852852852852860721e-03	3.439842693920968486e+01
3.153153153153148702e-03	3.397074838618812009e+01
3.453453453453464439e-03	3.351208124873041072e+01
3.753753753753752420e-03	3.302521123224000377e+01
4.054054054054040401e-03	3.251295783652486904e+01
4.354354354354356138e-03	3.197813922002399423e+01
4.654654654654644119e-03	3.142354047640264980e+01
4.954954954954959856e-03	3.085188570631586202e+01
5.255255255255247837e-03	3.026581408966766773e+01
5.555555555555563574e-03	2.966786000570714776e+01
5.855855855855851555e-03	2.906043711483054892e+01
6.156156156156167292e-03	2.844582620822834329e+01
6.456456456456455273e-03	2.782616655220577684e+01
6.756756756756743254e-03	2.720345039719725477e+01
7.057057057057058991e-03	2.657952028989985038e+01
7.357357357357346972e-03	2.595606881285737444e+01
7.657657657657662709e-03	2.533464037819583936e+01
7.957957957957950690e-03	2.471663471655152122e+01
8.258258258258266427e-03	2.410331172542134581e+01
8.558558558558554408e-03	2.349579737026130033e+01
8.858858858858870144e-03	2.289509036414265708e+01
9.159159159159158126e-03	2.230206938564369068e+01
9.459459459459446107e-03	2.171750062831360495e+01
9.759759759759761844e-03	2.114204550735279398e+01
1.006006006006004982e-02	2.057626837929089447e+01
1.036036036036036556e-02	2.002064415791975094e+01
1.066066066066065354e-02	1.947556573428422411e+01
1.096096096096096928e-02	1.894135113006618809e+01
1.126126126126125726e-02	1.841825033228282393e+01
1.156156156156157300e-02	1.790645177299767354e+01
1.186186186186186098e-02	1.740608843093821889e+01
1.216216216216214896e-02	1.691724354276179554e+01
1.246246246246246470e-02	1.643995592048584697e+01
1.276276276276275268e-02	1.597422487855338247e+01
1.306306306306306841e-02	1.552001477939631791e+01
1.336336336336335640e-02	1.507725921042416495e+01
1.366366366366367213e-02	1.464586480831326121e+01
1.396396396396396011e-02	1.422571474850164996e+01
1.426426426426427585e-02	1.381667191906751846e+01
1.456456456456456383e-02	1.341858179884055602e+01
1.486486486486485181e-02	1.303127505978329381e+01
1.516516516516516755e-02	1.265456991349727112e+01
1.546546546546545553e-02	1.228827422124108537e+01
1.576576576576577127e-02	1.193218738616950958e+01
1.606606606606605925e-02	1.158610204567719748e+01
1.636636636636637498e-02	1.124980558080135751e+01
1.666666666666666297e-02	1.092308145865247226e+01
1.696696696696697870e-02	1.060571042282206378e+01
1.726726726726726668e-02	1.029747154569870027e+01
1.756756756756755466e-02	9.998143155613567146e+00
1.786786786786787040e-02	9.707503650758969371e+00
1.816816816816815838e-02	9.425332210879535211e+00
1.846846846846847412e-02	9.151409416836315813e+00
1.876876876876876210e-02	8.885517787295190928e+00
1.906906906906907784e-02	8.627442240984759536e+00
1.936936936936936582e-02	8.376970492233066778e+00
1.966966966966965380e-02	8.133893386785908675e+00
1.996996996996996954e-02	7.898005184278265922e+00
2.027027027027025752e-02	7.669103793133744240e+00
2.057057057057057325e-02	7.446990963119204388e+00
2.087087087087086124e-02	7.231472440286832892e+00
2.117117117117117697e-02	7.022358088565086476e+00
2.147147147147146495e-02	6.819461981846750120e+00
2.177177177177178069e-02	6.622602470034848032e+00
2.207207207207206867e-02	6.431602222162129401e+00
2.237237237237235665e-02	6.246288249385026248e+00
2.267267267267267239e-02	6.066491910369612661e+00
2.297297297297296037e-02	5.892048901327232358e+00
2.327327327327327611e-02	5.722799232721329510e+00
2.357357357357356409e-02	5.558587194451705571e+00
2.387387387387387983e-02	5.399261311125855833e+00
2.417417417417416781e-02	5.244674288853389044e+00
2.447447447447448354e-02	5.094682954842055800e+00
2.477477477477477152e-02	4.949148190937937564e+00
2.507507507507505951e-02	4.807934862127451581e+00
2.537537537537537524e-02	4.670911740908242571e+00
2.567567567567566322e-02	4.537951428332477555e+00
2.597597597597597896e-02	4.408930272430723996e+00
2.627627627627626694e-02	4.283728284638046446e+00
2.657657657657658268e-02	4.162229054765748337e+00
2.687687687687687066e-02	4.044319664995999375e+00
2.717717717717718640e-02	3.929890603318985320e+00
2.747747747747747438e-02	3.818835676784281041e+00
2.777777777777776236e-02	3.711051924893979503e+00
2.807807807807807809e-02	3.606439533424601329e+00
2.837837837837836608e-02	3.504901748924489802e+00
2.867867867867868181e-02	3.406344794094826156e+00
2.897897897897896979e-02	3.310677784227368026e+00
2.927927927927928553e-02	3.217812644841837599e+00
2.957957957957957351e-02	3.127664030643133586e+00
2.987987987987988925e-02	3.040149245901196284e+00
3.018018018018017723e-02	2.955188166343427625e+00
3.048048048048046521e-02	2.872703162636968788e+00
3.078078078078078095e-02	2.792619025524423204e+00
3.108108108108106893e-02	2.714862892660198312e+00
3.138138138138138467e-02	2.639364177177371040e+00
3.168168168168167265e-02	2.566054497999531225e+00
3.198198198198198838e-02	2.494867611900478899e+00
3.228228228228227636e-02	2.425739347308788485e+00
3.258258258258259210e-02	2.358607539852872303e+00
3.288288288288288008e-02	2.293411969642616288e+00
3.318318318318316806e-02	2.230094300283119058e+00
3.348348348348348380e-02	2.168598019611874150e+00
3.378378378378377178e-02	2.108868382142929931e+00
3.408408408408408752e-02	2.050852353191719324e+00
3.438438438438437550e-02	1.994498554646137345e+00
3.468468468468469124e-02	1.939757212344543236e+00
3.498498498498497922e-02	1.886580105021974374e+00
3.528528528528529495e-02	1.834920514791064994e+00
3.558558558558558294e-02	1.784733179127713898e+00
3.588588588588587092e-02	1.735974244337492811e+00
3.618618618618618665e-02	1.688601220476071418e+00
3.648648648648647463e-02	1.642572937693149937e+00
3.678678678678679037e-02	1.597849503962141648e+00
3.708708708708707835e-02	1.554392264152219427e+00
3.738738738738739409e-02	1.512163760396841861e+00
3.768768768768768207e-02	1.471127693715404972e+00
3.798798798798799781e-02	1.431248886850345015e+00
3.828828828828828579e-02	1.392493248288954932e+00
3.858858858858857377e-02	1.354827737443876412e+00
3.888888888888888951e-02	1.318220330967255993e+00
3.918918918918917749e-02	1.282639990170485023e+00
3.948948948948949322e-02	1.248056629515986282e+00
3.978978978978978120e-02	1.214441086142562520e+00
4.009009009009009694e-02	1.181765090383391836e+00
4.039039039039038492e-02	1.150001237237634921e+00
4.069069069069070066e-02	1.119122958761653353e+00
4.099099099099098864e-02	1.089104497352832102e+00
4.129129129129127662e-02	1.059920879904399094e+00
4.159159159159159236e-02	1.031547892812352263e+00
4.189189189189188034e-02	1.003962057814114850e+00
4.219219219219219608e-02	9.771406086341681840e-01
4.249249249249248406e-02	9.510614684062900226e-01
4.279279279279279979e-02	9.257032278404846437e-01
4.309309309309308778e-02	9.010451240988086585e-01
4.339339339339340351e-02	8.770670203532088260e-01
4.369369369369369149e-02	8.537493860009552904e-01
4.399399399399397947e-02	8.310732775215486923e-01
4.429429429429429521e-02	8.090203199625750630e-01
4.459459459459458319e-02	7.875726890420502446e-01
4.489489489489489893e-02	7.667130938512189964e-01
4.519519519519518691e-02	7.464247601363666051e-01
4.549549549549550265e-02	7.266914141334243071e-01
4.579579579579579063e-02	7.074972669276202719e-01
4.609609609609610636e-02	6.888269993128557367e-01
4.639639639639639435e-02	6.706657471313077767e-01
4.669669669669668233e-02	6.529990870804365244e-01
4.699699699699699806e-02	6.358130229798011346e-01
4.729729729729728605e-02	6.190939724913863129e-01
4.759759759759760178e-02	6.028287542845734981e-01
4.789789789789788976e-02	5.870045756315800389e-01
4.819819819819820550e-02	5.716090204137044273e-01
4.849849849849849348e-02	5.566300375158506064e-01
4.879879879879880922e-02	5.420559295876368200e-01
4.909909909909909720e-02	5.278753421541886315e-01
4.939939939939938518e-02	5.140772530660532302e-01
4.969969969969970092e-02	5.006509622834134365e-01
4.999999999999998890e-02	4.875860819922297473e-01
5.030030030030030463e-02	4.748725270485983918e-01
5.060060060060059262e-02	4.625005057430766620e-01
5.090090090090090835e-02	4.504605108711918215e-01
5.120120120120119633e-02	4.387433110925919033e-01
5.150150150150148431e-02	4.273399425607478652e-01
5.180180180180180005e-02	4.162417008083499903e-01
5.210210210210208803e-02	4.054401328790142034e-01
5.240240240240240377e-02	3.949270297014340625e-01
5.270270270270269175e-02	3.846944187054956998e-01
5.300300300300300749e-02	3.747345566796388416e-01
5.330330330330329547e-02	3.650399228656023287e-01
5.360360360360361121e-02	3.556032122818749697e-01
5.390390390390389919e-02	3.464173292631739787e-01
5.420420420420418717e-02	3.374753812016791921e-01
5.450450450450450290e-02	3.287706724770369515e-01
5.480480480480479089e-02	3.202966985687612511e-01
5.510510510510510662e-02	3.120471403398683008e-01
5.540540540540539460e-02	3.040158585029738014e-01
5.570570570570571034e-02	2.961968882574001483e-01
5.600600600600599832e-02	2.885844341032255400e-01
5.630630630630631406e-02	2.811728648254234741e-01
5.660660660660660204e-02	2.739567086405772511e-01
5.690690690690689002e-02	2.669306484961188608e-01
5.720720720720720576e-02	2.600895175120461755e-01
5.750750750750749374e-02	2.534282945569822365e-01
5.780780780780780947e-02	2.469420999535173744e-01
5.810810810810809746e-02	2.406261913108456718e-01
5.840840840840841319e-02	2.344759594845458039e-01
5.870870870870870117e-02	2.284869246636583584e-01
5.900900900900901691e-02	2.226547325838260649e-01
5.930930930930930489e-02	2.169751508630502757e-01
5.960960960960959287e-02	2.114440654542783793e-01
5.990990990990990861e-02	2.060574772076539662e-01
6.021021021021019659e-02	2.008114985350838710e-01
6.051051051051051233e-02	1.957023501710868363e-01
6.081081081081080031e-02	1.907263580260916414e-01
6.111111111111111605e-02	1.858799501307124846e-01
6.141141141141140403e-02	1.811596536713198369e-01
6.171171171171171976e-02	1.765620921177000757e-01
6.201201201201200774e-02	1.720839824427397025e-01
6.231231231231229573e-02	1.677221324321054863e-01
6.261261261261261146e-02	1.634734380796346864e-01
6.291291291291289944e-02	1.593348810624935774e-01
6.321321321321321518e-02	1.553035262897420610e-01
6.351351351351350316e-02	1.513765195190771851e-01
6.381381381381381890e-02	1.475510850387210526e-01
6.411411411411410688e-02	1.438245234140074769e-01
6.441441441441442262e-02	1.401942093000473621e-01
6.471471471471471060e-02	1.366575893223677951e-01
6.501501501501499858e-02	1.332121800262918432e-01
6.531531531531531432e-02	1.298555658935920398e-01
6.561561561561560230e-02	1.265853974224762646e-01
6.591591591591591803e-02	1.233993892652810453e-01
6.621621621621620601e-02	1.202953184180805268e-01
6.651651651651652175e-02	1.172710224578354804e-01
6.681681681681680973e-02	1.143243978252451443e-01
6.711711711711712547e-02	1.114533981540250379e-01
6.741741741741741345e-02	1.086560326490306483e-01
6.771771771771770143e-02	1.059303645157037566e-01
6.801801801801801717e-02	1.032745094417522047e-01
6.831831831831830515e-02	1.006866341296055872e-01
6.861861861861862089e-02	9.816495487536042175e-02
6.891891891891890887e-02	9.570773618905781266e-02
6.921921921921922460e-02	9.331328945117431384e-02
6.951951951951951258e-02	9.097997160175384790e-02
6.981981981981982832e-02	8.870618386179127124e-02
7.012012012012011630e-02	8.649037048854225918e-02
7.042042042042040428e-02	8.433101756778019209e-02
7.072072072072072002e-02	8.222665184556807172e-02
7.102102102102100800e-02	8.017583960019630807e-02
7.132132132132132374e-02	7.817718555234788591e-02
7.162162162162161172e-02	7.622933180935939634e-02
7.192192192192192746e-02	7.433095683850256263e-02
7.222222222222221544e-02	7.248077446496768717e-02
7.252252252252253117e-02	7.067753289229931901e-02
7.282282282282281916e-02	6.892001374567667538e-02
7.312312312312310714e-02	6.720703114052858917e-02
7.342342342342342287e-02	6.553743077973471498e-02
7.372372372372371085e-02	6.391008908178354153e-02
7.402402402402402659e-02	6.232391234010368347e-02
7.432432432432431457e-02	6.077783591124130691e-02
7.462462462462463031e-02	5.927082342764670997e-02
7.492492492492491829e-02	5.780186603036144288e-02
7.522522522522523403e-02	5.636998161804911839e-02
7.552552552552552201e-02	5.497421411115555046e-02
7.582582582582580999e-02	5.361363273254177164e-02
7.612612612612612573e-02	5.228733130769878251e-02
7.642642642642641371e-02	5.099442758787581242e-02
7.672672672672672944e-02	4.973406259804685065e-02
7.702702702702701743e-02	4.850540000921022693e-02
7.732732732732733316e-02	4.730762553207486926e-02
7.762762762762762114e-02	4.613994632772038668e-02
7.792792792792793688e-02	4.500159043105694118e-02
7.822822822822822486e-02	4.389180618460941652e-02
7.852852852852851284e-02	4.280986168271611741e-02
7.882882882882882858e-02	4.175504422849162650e-02
7.912912912912911656e-02	4.072665980697180027e-02
7.942942942942943230e-02	3.972403257723239323e-02
7.972972972972972028e-02	3.874650438439707079e-02
8.003003003003003601e-02	3.779343428992276710e-02
8.033033033033032400e-02	3.686419811674124247e-02
8.063063063063061198e-02	3.595818800525348025e-02
8.093093093093092771e-02	3.507481197717804422e-02
8.123123123123121569e-02	3.421349350629396963e-02
8.153153153153153143e-02	3.337367109737798127e-02
8.183183183183181941e-02	3.255479787598433705e-02
8.213213213213213515e-02	3.175634119194615385e-02
8.243243243243242313e-02	3.097778223817644269e-02
8.273273273273273887e-02	3.021861568445166624e-02
8.303303303303302685e-02	2.947834932402726774e-02
8.333333333333331483e-02	2.875650372999193419e-02
8.363363363363363057e-02	2.805261191845637159e-02
8.393393393393391855e-02	2.736621901711783905e-02
8.423423423423423428e-02	2.669688193926685049e-02
8.453453453453452227e-02	2.604416906490811950e-02
8.483483483483483800e-02	2.540765993114251289e-02
8.513513513513512598e-02	2.478694493355357992e-02
8.543543543543544172e-02	2.418162503908124344e-02
8.573573573573572970e-02	2.359131150959446754e-02
8.603603603603601768e-02	2.301562563407575507e-02
8.633633633633633342e-02	2.245419846739621361e-02
8.663663663663662140e-02	2.190667057393547515e-02
8.693693693693693714e-02	2.137269177548007520e-02
8.723723723723722512e-02	2.085192090390958208e-02
8.753753753753754085e-02	2.034402555989885814e-02
8.783783783783782884e-02	1.984868187896704148e-02
8.813813813813814457e-02	1.936557430571026264e-02
8.843843843843843255e-02	1.889439537623081866e-02
8.873873873873872054e-02	1.843484550797061874e-02
8.903903903903903627e-02	1.798663279568040937e-02
8.933933933933932425e-02	1.754947281224225955e-02
8.963963963963963999e-02	1.712308841345878269e-02
8.993993993993992797e-02	1.670720954653719462e-02
9.024024024024024371e-02	1.630157306258241123e-02
9.054054054054053169e-02	1.590592253375586532e-02
9.084084084084084743e-02	1.552000807588644650e-02
9.114114114114113541e-02	1.514358617629787442e-02
9.144144144144142339e-02	1.477641952886158024e-02
9.174174174174173912e-02	1.441827687252860042e-02
9.204204204204202711e-02	1.406893283598302340e-02
9.234234234234234284e-02	1.372816778565911534e-02
9.264264264264263082e-02	1.339576767718760053e-02
9.294294294294294656e-02	1.307152390987308642e-02
9.324324324324323454e-02	1.275523318424701645e-02
9.354354354354355028e-02	1.244669736300184869e-02
9.384384384384383826e-02	1.214572333571661139e-02
9.414414414414412624e-02	1.185212288771252814e-02
9.444444444444444198e-02	1.156571257315057270e-02
9.474474474474472996e-02	1.128631359220845162e-02
9.504504504504504570e-02	1.101375167193883661e-02
9.534534534534533368e-02	1.074785695030229700e-02
9.564564564564564941e-02	1.048846386290781287e-02
9.594594594594593739e-02	1.023541103216238715e-02
9.624624624624625313e-02	9.988541158755921689e-03
9.654654654654654111e-02	9.747700915606135816e-03
9.684684684684682909e-02	9.512740844507733273e-03
9.714714714714714483e-02	9.283515255730267687e-03
9.744744744744743281e-02	9.059882130714602341e-03
9.774774774774774855e-02	8.841703027855325053e-03
9.804804804804803653e-02	8.628842991193512099e-03
9.834834834834835227e-02	8.421170461709809665e-03
9.864864864864864025e-02	8.218557190860124179e-03
9.894894894894895598e-02	8.020878156030789366e-03
9.924924924924924396e-02	7.828011477715834943e-03
9.954954954954953195e-02	7.639838338387446026e-03
9.984984984984984768e-02	7.456242903209623490e-03
1.001501501501501357e-01	7.277112242847460534e-03
1.004504504504504514e-01	7.102336258635259802e-03
1.007507507507507671e-01	6.931807610243393911e-03
1.010510510510510274e-01	6.765421645784835958e-03
1.013513513513513431e-01	6.603076334086312692e-03
1.016516516516516588e-01	6.444672198704504487e-03
1.019519519519519191e-01	6.290112253281297458e-03
1.022522522522522348e-01	6.139301937965083861e-03
1.025525525525525505e-01	5.992149056894311744e-03
1.028528528528528663e-01	5.848563716978107292e-03
1.031531531531531265e-01	5.708458268353080664e-03
1.034534534534534422e-01	5.571747246863142065e-03
1.037537537537537580e-01	5.438347318716986456e-03
1.040540540540540737e-01	5.308177227190372278e-03
1.043543543543543339e-01	5.181157741002044050e-03
1.046546546546546497e-01	5.057211603857809067e-03
1.049549549549549654e-01	4.936263484762682015e-03
1.052552552552552256e-01	4.818239928902956493e-03
1.055555555555555414e-01	4.703069309206860463e-03
1.058558558558558571e-01	4.590681778922047623e-03
1.061561561561561728e-01	4.481009225629128435e-03
1.064564564564564331e-01	4.373985227011932195e-03
1.067567567567567488e-01	4.269545008472561652e-03
1.070570570570570645e-01	4.167625402405829467e-03
1.073573573573573248e-01	4.068164808748039873e-03
1.076576576576576405e-01	3.971103156354419995e-03
1.079579579579579562e-01	3.876381864856159268e-03
1.082582582582582720e-01	3.783943814146253568e-03
1.085585585585585322e-01	3.693733270530213074e-03
1.088588588588588479e-01	3.605695922954256765e-03
1.091591591591591637e-01	3.519778774384664782e-03
1.094594594594594794e-01	3.435930143869179824e-03
1.097597597597597396e-01	3.354099626272866175e-03
1.100600600600600554e-01	3.274238060713923534e-03
1.103603603603603711e-01	3.196297500227150788e-03
1.106606606606606313e-01	3.120231182366009232e-03
1.109609609609609471e-01	3.046000985701073811e-03
1.112612612612612628e-01	2.973539974886143904e-03
1.115615615615615785e-01	2.902827225182948861e-03
1.118618618618618388e-01	2.833812941269025620e-03
1.121621621621621545e-01	2.766455855638685901e-03
1.124624624624624702e-01	2.700715715849710038e-03
1.127627627627627305e-01	2.636553258070193067e-03
1.130630630630630462e-01	2.573930182010357622e-03
1.133633633633633619e-01	2.512809127411188333e-03
1.136636636636636777e-01	2.453153651953295621e-03
1.139639639639639379e-01	2.394928210140116406e-03
1.142642642642642536e-01	2.338098132516630307e-03
1.145645645645645694e-01	2.282629604608933660e-03
1.148648648648648851e-01	2.228489645229690588e-03
1.151651651651651453e-01	2.175646084209316867e-03
1.154654654654654611e-01	2.124067540038666012e-03
1.157657657657657768e-01	2.073723398175184637e-03
1.160660660660660370e-01	2.024583790749386481e-03
1.163663663663663528e-01	1.976619578111038847e-03
1.166666666666666685e-01	1.929802332164115434e-03
1.169669669669669843e-01	1.884104320954422271e-03
1.172672672672672445e-01	1.839498493671950499e-03
1.175675675675675602e-01	1.795958465234556885e-03
1.178678678678678760e-01	1.753458499932164733e-03
1.181681681681681362e-01	1.711973494106742814e-03
1.184684684684684519e-01	1.671478958339382139e-03
1.187687687687687677e-01	1.631950999922515298e-03
1.190690690690690834e-01	1.593366306404584787e-03
1.193693693693693436e-01	1.555702130721555495e-03
1.196696696696696594e-01	1.518936277977396988e-03
1.199699699699699751e-01	1.483047093491288854e-03
1.202702702702702908e-01	1.448013451444496533e-03
1.205705705705705510e-01	1.413814743429791035e-03
1.208708708708708668e-01	1.380430866418243122e-03
1.211711711711711825e-01	1.347842210012351613e-03
1.214714714714714427e-01	1.316029643207418344e-03
1.217717717717717585e-01	1.284974501110190811e-03
1.220720720720720742e-01	1.254658572100807992e-03
1.223723723723723900e-01	1.225064085786192053e-03
1.226726726726726502e-01	1.196173701865540975e-03
1.229729729729729659e-01	1.167970499811516556e-03
1.232732732732732817e-01	1.140437969144954614e-03
1.235735735735735419e-01	1.113560000071803875e-03
1.238738738738738576e-01	1.087320874326125298e-03
1.241741741741741734e-01	1.061705256154424088e-03
1.244744744744744891e-01	1.036698183423887150e-03
1.247747747747747493e-01	1.012285058817525207e-03
1.250750750750750651e-01	9.884516410149266855e-04
1.253753753753753808e-01	9.651840357145338766e-04
1.256756756756756965e-01	9.424686863878304873e-04
1.259759759759759568e-01	9.202923647933295131e-04
1.262762762762762725e-01	8.986421614845741456e-04
1.265765765765765882e-01	8.774997697382841888e-04
1.268768768768768485e-01	8.568700123334281431e-04
1.271771771771771642e-01	8.367237646911496402e-04
1.274774774774774799e-01	8.170550191609653656e-04
1.277777777777777957e-01	7.978523453416812945e-04
1.280780780780780559e-01	7.791045925639878680e-04
1.283783783783783716e-01	7.608008847232494752e-04
1.286786786786786874e-01	7.429306137590595705e-04
1.289789789789789476e-01	7.254834315368792214e-04
1.292792792792792633e-01	7.084492404959891101e-04
1.295795795795795791e-01	6.918181839772421550e-04
1.298798798798798948e-01	6.755806374171060289e-04
1.301801801801801550e-01	6.597272014646749470e-04
1.304804804804804708e-01	6.442486975469040702e-04
1.307807807807807865e-01	6.291361656406499340e-04
1.310810810810810467e-01	6.143808632681780615e-04
1.313813813813813625e-01	5.999742642859221117e-04
1.316816816816816782e-01	5.859080560660030789e-04
1.319819819819819939e-01	5.721741341892706443e-04
1.322822822822822542e-01	5.587645946207586700e-04
1.325825825825825699e-01	5.456717242333506595e-04
1.328828828828828856e-01	5.328879911746211206e-04
1.331831831831832014e-01	5.204060367125199101e-04
1.334834834834834616e-01	5.082186697852688652e-04
1.337837837837837773e-01	4.963188646545084069e-04
1.340840840840840931e-01	4.846997610877677352e-04
1.343843843843843533e-01	4.733546657027372330e-04
1.346846846846846690e-01	4.622770527488042724e-04
1.349849849849849848e-01	4.514605628001735343e-04
1.352852852852853005e-01	4.408989985183520469e-04
1.355855855855855607e-01	4.305863175912470839e-04
1.358858858858858765e-01	4.205166238693578231e-04
1.361861861861861922e-01	4.106841583081734552e-04
1.364864864864864524e-01	4.010832914169854273e-04
1.367867867867867682e-01	3.917085184780201720e-04
1.370870870870870839e-01	3.825544579820956172e-04
1.373873873873873996e-01	3.736158527721679780e-04
1.376876876876876599e-01	3.648875725900820564e-04
1.379879879879879756e-01	3.563646163187623203e-04
1.382882882882882913e-01	3.480421123233863362e-04
1.385885885885886071e-01	3.399153158857080403e-04
1.388888888888888673e-01	3.319796036176627849e-04
1.391891891891891830e-01	3.242304656670871974e-04
1.394894894894894988e-01	3.166634972123880294e-04
1.397897897897897590e-01	3.092743909801575993e-04
1.400900900900900747e-01	3.020589322386404638e-04
1.403903903903903905e-01	2.950129970031621987e-04
1.406906906906907062e-01	2.881325532542553143e-04
1.409909909909909664e-01	2.814136640911147247e-04
1.412912912912912822e-01	2.748524911865207819e-04
1.415915915915915979e-01	2.684452968378400837e-04
1.418918918918918581e-01	2.621884433409691923e-04
1.421921921921921739e-01	2.560783892213704355e-04
1.424924924924924896e-01	2.501116827950317957e-04
1.427927927927928053e-01	2.442849543290802187e-04
1.430930930930930656e-01	2.385949084914500509e-04
1.433933933933933813e-01	2.330383187051917140e-04
1.436936936936936970e-01	2.276120244801247978e-04
1.439939939939940128e-01	2.223129319447004831e-04
1.442942942942942730e-01	2.171380168873928177e-04
1.445945945945945887e-01	2.120843289334358524e-04
1.448948948948949045e-01	2.071489950863147423e-04
1.451951951951951647e-01	2.023292212186015226e-04
1.454954954954954804e-01	1.976222904891336151e-04
1.457957957957957962e-01	1.930255587127917055e-04
1.460960960960961119e-01	1.885364475079358987e-04
1.463963963963963721e-01	1.841524367243348181e-04
1.466966966966966879e-01	1.798710578820403739e-04
1.469969969969970036e-01	1.756898900928676886e-04
1.472972972972972638e-01	1.716065670241235738e-04
1.475975975975975796e-01	1.676187403760839476e-04
1.478978978978978953e-01	1.637241620365509722e-04
1.481981981981982111e-01	1.599206112753828236e-04
1.484984984984984713e-01	1.562059371628373231e-04
1.487987987987987870e-01	1.525780515828549055e-04
1.490990990990991027e-01	1.490349265952211884e-04
1.493993993993994185e-01	1.455745887347075905e-04
1.496996996996996787e-01	1.421951115225085840e-04
1.499999999999999944e-01	1.388946080250670373e-04


==> v01f05a001.dat <==
-1.499999999999999944e-01	1.399977430223014740e-01
-1.496996996996997065e-01	1.415205535841694284e-01
-1.493993993993993907e-01	1.430604056961332360e-01
-1.490990990990991027e-01	1.446174964238346738e-01
-1.487987987987987870e-01	1.461920250491079432e-01
-1.484984984984984990e-01	1.477841932802168023e-01
-1.481981981981981833e-01	1.493942054563572319e-01
-1.478978978978978953e-01	1.510222686964980132e-01
-1.475975975975975796e-01	1.526685929603723013e-01
-1.472972972972972916e-01	1.543333912244588269e-01
-1.469969969969970036e-01	1.560168783331331577e-01
-1.466966966966966879e-01	1.577192729498186619e-01
-1.463963963963963999e-01	1.594407953515669663e-01
-1.460960960960960842e-01	1.611816684153627999e-01
-1.457957957957957962e-01	1.629421174370281333e-01
-1.454954954954954804e-01	1.647223702435923753e-01
-1.451951951951951925e-01	1.665226573663671217e-01
-1.448948948948948767e-01	1.683432122343444248e-01
-1.445945945945945887e-01	1.701842713429273790e-01
-1.442942942942943008e-01	1.720460743610919552e-01
-1.439939939939939850e-01	1.739288641583137118e-01
-1.436936936936936970e-01	1.758328867557548136e-01
-1.433933933933933813e-01	1.777583912276845812e-01
-1.430930930930930933e-01	1.797056295928867453e-01
-1.427927927927927776e-01	1.816748567388788149e-01
-1.424924924924924896e-01	1.836663304099272476e-01
-1.421921921921921739e-01	1.856803112754647211e-01
-1.418918918918918859e-01	1.877170630673713758e-01
-1.415915915915915979e-01	1.897768527590672771e-01
-1.412912912912912822e-01	1.918599507456780762e-01
-1.409909909909909942e-01	1.939666309853859127e-01
-1.406906906906906785e-01	1.960971710738612928e-01
-1.403903903903903905e-01	1.982518522436437780e-01
-1.400900900900900747e-01	2.004309593025420666e-01
-1.397897897897897868e-01	2.026347805430123716e-01
-1.394894894894894710e-01	2.048636076628226332e-01
-1.391891891891891830e-01	2.071177357336458635e-01
-1.388888888888888951e-01	2.093974632398849789e-01
-1.385885885885885793e-01	2.117030921891260020e-01
-1.382882882882882913e-01	2.140349282747171789e-01
-1.379879879879879756e-01	2.163932810559911768e-01
-1.376876876876876876e-01	2.187784641171679201e-01
-1.373873873873873719e-01	2.211907951731036659e-01
-1.370870870870870839e-01	2.236305961065092329e-01
-1.367867867867867959e-01	2.260981929420784187e-01
-1.364864864864864802e-01	2.285939157818712153e-01
-1.361861861861861922e-01	2.311180987377050300e-01
-1.358858858858858765e-01	2.336710798969040548e-01
-1.355855855855855885e-01	2.362532013474640258e-01
-1.352852852852852727e-01	2.388648092706999460e-01
-1.349849849849849848e-01	2.415062540891659004e-01
-1.346846846846846690e-01	2.441778906413245021e-01
-1.343843843843843811e-01	2.468800783468800553e-01
-1.340840840840840653e-01	2.496131813303220648e-01
-1.337837837837837773e-01	2.523775684838004407e-01
-1.334834834834834894e-01	2.551736134698126546e-01
-1.331831831831831736e-01	2.580016946831668601e-01
-1.328828828828828856e-01	2.608621952043631564e-01
-1.325825825825825699e-01	2.637555027788682227e-01
-1.322822822822822819e-01	2.666820098480321422e-01
-1.319819819819819662e-01	2.696421136406237928e-01
-1.316816816816816782e-01	2.726362163146030526e-01
-1.313813813813813902e-01	2.756647251233482199e-01
-1.310810810810810745e-01	2.787280525739341819e-01
-1.307807807807807865e-01	2.818266165493542030e-01
-1.304804804804804708e-01	2.849608403798578604e-01
-1.301801801801801828e-01	2.881311528661639754e-01
-1.298798798798798670e-01	2.913379882730768866e-01
-1.295795795795795791e-01	2.945817863207834675e-01
-1.292792792792792633e-01	2.978629922002956620e-01
-1.289789789789789753e-01	3.011820566300270063e-01
-1.286786786786786596e-01	3.045394365014381099e-01
-1.283783783783783716e-01	3.079355922851433891e-01
-1.280780780780780836e-01	3.113709936287044067e-01
-1.277777777777777679e-01	3.148461140383932433e-01
-1.274774774774774799e-01	3.183614337150955653e-01
-1.271771771771771642e-01	3.219174390874621206e-01
-1.268768768768768762e-01	3.255146225591407094e-01
-1.265765765765765605e-01	3.291533848409522456e-01
-1.262762762762762725e-01	3.328345281292452995e-01
-1.259759759759759845e-01	3.365582668388532039e-01
-1.256756756756756688e-01	3.403252185412815045e-01
-1.253753753753753808e-01	3.441359081782894291e-01
-1.250750750750750651e-01	3.479908674142423441e-01
-1.247747747747747771e-01	3.518906347539126345e-01
-1.244744744744744752e-01	3.558357556572298019e-01
-1.241741741741741734e-01	3.598267826472310027e-01
-1.238738738738738715e-01	3.638642754110125721e-01
-1.235735735735735696e-01	3.679488008957549905e-01
-1.232732732732732678e-01	3.720809334023894577e-01
-1.229729729729729659e-01	3.762612546785958356e-01
-1.226726726726726641e-01	3.804903540117989258e-01
-1.223723723723723622e-01	3.847688283224151573e-01
-1.220720720720720742e-01	3.890972822583728119e-01
-1.217717717717717724e-01	3.934763282933264050e-01
-1.214714714714714705e-01	3.979065868319726085e-01
-1.211711711711711686e-01	4.023886863256355695e-01
-1.208708708708708668e-01	4.069232633991089476e-01
-1.205705705705705649e-01	4.115109629864297514e-01
-1.202702702702702631e-01	4.161524384698198076e-01
-1.199699699699699612e-01	4.208483518143423252e-01
-1.196696696696696594e-01	4.255993736916529047e-01
-1.193693693693693714e-01	4.304061835899915534e-01
-1.190690690690690695e-01	4.352694699129886491e-01
-1.187687687687687677e-01	4.401899300748809973e-01
-1.184684684684684658e-01	4.451682706025485436e-01
-1.181681681681681639e-01	4.502052072537500726e-01
-1.178678678678678621e-01	4.553014651564041837e-01
-1.175675675675675602e-01	4.604577789670431520e-01
-1.172672672672672722e-01	4.656748930402783704e-01
-1.169669669669669565e-01	4.709535615975520284e-01
-1.166666666666666685e-01	4.762945488841969222e-01
-1.163663663663663528e-01	4.816986293087078264e-01
-1.160660660660660648e-01	4.871665875652905764e-01
-1.157657657657657629e-01	4.926992187476289531e-01
-1.154654654654654611e-01	4.982973284656997959e-01
-1.151651651651651592e-01	5.039617329769368048e-01
-1.148648648648648574e-01	5.096932593384041477e-01
-1.145645645645645694e-01	5.154927455797164715e-01
-1.142642642642642536e-01	5.213610408898829984e-01
-1.139639639639639657e-01	5.272990058076214570e-01
-1.136636636636636499e-01	5.333075124049869720e-01
-1.133633633633633619e-01	5.393874444581899796e-01
-1.130630630630630601e-01	5.455396976053082936e-01
-1.127627627627627582e-01	5.517651794960822809e-01
-1.124624624624624564e-01	5.580648099420366659e-01
-1.121621621621621545e-01	5.644395210750555725e-01
-1.118618618618618665e-01	5.708902575197525309e-01
-1.115615615615615508e-01	5.774179765806914943e-01
-1.112612612612612628e-01	5.840236484416457818e-01
-1.109609609609609471e-01	5.907083499593299702e-01
-1.106606606606606591e-01	5.974727969320994259e-01
-1.103603603603603572e-01	6.043182801809304783e-01
-1.100600600600600554e-01	6.112457298714255582e-01
-1.097597597597597535e-01	6.182561836466942129e-01
-1.094594594594594517e-01	6.253506932320516132e-01
-1.091591591591591637e-01	6.325303246290788772e-01
-1.088588588588588479e-01	6.397961583151641207e-01
-1.085585585585585600e-01	6.471492894517206773e-01
-1.082582582582582442e-01	6.545908281888399571e-01
-1.079579579579579562e-01	6.621218994635904576e-01
-1.076576576576576544e-01	6.697436440975242933e-01
-1.073573573573573525e-01	6.774572181768732104e-01
-1.070570570570570507e-01	6.852637937242895827e-01
-1.067567567567567488e-01	6.931645588513698497e-01
-1.064564564564564608e-01	7.011607179935825940e-01
-1.061561561561561451e-01	7.092534921432491757e-01
-1.058558558558558571e-01	7.174441190845289862e-01
-1.055555555555555552e-01	7.257338536352154756e-01
-1.052552552552552534e-01	7.341239678992628193e-01
-1.049549549549549515e-01	7.426157515315354729e-01
-1.046546546546546497e-01	7.512105120132264169e-01
-1.043543543543543478e-01	7.599095749338993233e-01
-1.040540540540540460e-01	7.687142842752567873e-01
-1.037537537537537580e-01	7.776260026928450975e-01
-1.034534534534534422e-01	7.866461117945727777e-01
-1.031531531531531543e-01	7.957760124181090244e-01
-1.028528528528528524e-01	8.050171249114215222e-01
-1.025525525525525505e-01	8.143708894215625493e-01
-1.022522522522522487e-01	8.238387661949543306e-01
-1.019519519519519468e-01	8.334222358901245409e-01
-1.016516516516516450e-01	8.431227999005421747e-01
-1.013513513513513431e-01	8.529419806835475404e-01
-1.010510510510510551e-01	8.628813220911193405e-01
-1.007507507507507394e-01	8.729423896999177757e-01
-1.004504504504504514e-01	8.831267711406156629e-01
-1.001501501501501495e-01	8.934360764290713020e-01
-9.984984984984984768e-02	9.038719383032276511e-01
-9.954954954954954582e-02	9.144360125694694919e-01
-9.924924924924924396e-02	9.251299784605785392e-01
-9.894894894894895598e-02	9.359555390052668455e-01
-9.864864864864864025e-02	9.469144214072696686e-01
-9.834834834834835227e-02	9.580083774309181566e-01
-9.804804804804803653e-02	9.692391837904152929e-01
-9.774774774774774855e-02	9.806086425410394103e-01
-9.744744744744744669e-02	9.921185814723271212e-01
-9.714714714714714483e-02	1.003770854504891119e+00
-9.684684684684684297e-02	1.015567342093458558e+00
-9.654654654654654111e-02	1.027509951639149044e+00
-9.624624624624625313e-02	1.039600617913106095e+00
-9.594594594594593739e-02	1.051841303492581092e+00
-9.564564564564564941e-02	1.064233999208729076e+00
-9.534534534534533368e-02	1.076780724604178952e+00
-9.504504504504504570e-02	1.089483528397532375e+00
-9.474474474474474384e-02	1.102344488952140766e+00
-9.444444444444444198e-02	1.115365714747715398e+00
-9.414414414414414012e-02	1.128549344855025893e+00
-9.384384384384383826e-02	1.141897549416041047e+00
-9.354354354354355028e-02	1.155412530133046012e+00
-9.324324324324323454e-02	1.169096520770524394e+00
-9.294294294294294656e-02	1.182951787672415600e+00
-9.264264264264263082e-02	1.196980630295261694e+00
-9.234234234234234284e-02	1.211185381755320201e+00
-9.204204204204204098e-02	1.225568409386017521e+00
-9.174174174174173912e-02	1.240132115301577187e+00
-9.144144144144143727e-02	1.254878936963788272e+00
-9.114114114114113541e-02	1.269811347751176989e+00
-9.084084084084084743e-02	1.284931857532650712e+00
-9.054054054054053169e-02	1.300243013250860447e+00
-9.024024024024024371e-02	1.315747399515205140e+00
-8.993993993993992797e-02	1.331447639225614710e+00
-8.963963963963963999e-02	1.347346394201802688e+00
-8.933933933933933813e-02	1.363446365844164454e+00
-8.903903903903903627e-02	1.379750295805255877e+00
-8.873873873873873441e-02	1.396260966670957115e+00
-8.843843843843843255e-02	1.412981202644720824e+00
-8.813813813813814457e-02	1.429913870232022655e+00
-8.783783783783782884e-02	1.447061878926740874e+00
-8.753753753753754085e-02	1.464428181905764292e+00
-8.723723723723723900e-02	1.482015776740901458e+00
-8.693693693693693714e-02	1.499827706136404482e+00
-8.663663663663663528e-02	1.517867058696639848e+00
-8.633633633633633342e-02	1.536136969722015744e+00
-8.603603603603603156e-02	1.554640622025373231e+00
-8.573573573573572970e-02	1.573381246757808105e+00
-8.543543543543542784e-02	1.592362124234042442e+00
-8.513513513513512598e-02	1.611586584753355256e+00
-8.483483483483483800e-02	1.631058009419790400e+00
-8.453453453453453614e-02	1.650779830973813533e+00
-8.423423423423423428e-02	1.670755534648700413e+00
-8.393393393393393243e-02	1.690988659064948774e+00
-8.363363363363363057e-02	1.711482797166009595e+00
-8.333333333333332871e-02	1.732241597189656757e+00
-8.303303303303302685e-02	1.753268763660885909e+00
-8.273273273273272499e-02	1.774568058390019187e+00
-8.243243243243242313e-02	1.796143301463851705e+00
-8.213213213213213515e-02	1.817998372229091553e+00
-8.183183183183183329e-02	1.840137210277748236e+00
-8.153153153153153143e-02	1.862563816453223886e+00
-8.123123123123122957e-02	1.885282253896287230e+00
-8.093093093093092771e-02	1.908296649142781298e+00
-8.063063063063062585e-02	1.931611193272212645e+00
-8.033033033033032400e-02	1.955230143094089046e+00
-8.003003003003002214e-02	1.979157822350889884e+00
-7.972972972972973416e-02	2.003398622919142724e+00
-7.942942942942943230e-02	2.027957005999708517e+00
-7.912912912912913044e-02	2.052837503302992417e+00
-7.882882882882882858e-02	2.078044718247710865e+00
-7.852852852852852672e-02	2.103583327196964170e+00
-7.822822822822822486e-02	2.129458080750595173e+00
-7.792792792792792300e-02	2.155673805100694285e+00
-7.762762762762762114e-02	2.182235403440824228e+00
-7.732732732732731928e-02	2.209147857408798377e+00
-7.702702702702703130e-02	2.236416228539669149e+00
-7.672672672672672944e-02	2.264045659713438408e+00
-7.642642642642642758e-02	2.292041376596135827e+00
-7.612612612612612573e-02	2.320408689088531151e+00
-7.582582582582582387e-02	2.349152992805930928e+00
-7.552552552552552201e-02	2.378279770612757194e+00
-7.522522522522522015e-02	2.407794594225835638e+00
-7.492492492492491829e-02	2.437703125885274158e+00
-7.462462462462461643e-02	2.468011120077658660e+00
-7.432432432432432845e-02	2.498724425289108098e+00
-7.402402402402402659e-02	2.529848985767803260e+00
-7.372372372372372473e-02	2.561390843286797558e+00
-7.342342342342342287e-02	2.593356138912796816e+00
-7.312312312312312101e-02	2.625751114799319552e+00
-7.282282282282281916e-02	2.658582116028230136e+00
-7.252252252252251730e-02	2.691855592519627915e+00
-7.222222222222221544e-02	2.725578101018730770e+00
-7.192192192192191358e-02	2.759756307153712118e+00
-7.162162162162162560e-02	2.794396987547072442e+00
-7.132132132132132374e-02	2.829507031959303198e+00
-7.102102102102102188e-02	2.865093445448369192e+00
-7.072072072072072002e-02	2.901163350540877151e+00
-7.042042042042041816e-02	2.937723989424621429e+00
-7.012012012012011630e-02	2.974782726182812365e+00
-6.981981981981981444e-02	3.012347049093073714e+00
-6.951951951951951258e-02	3.050424573008073903e+00
-6.921921921921921073e-02	3.089023041822683169e+00
-6.891891891891892274e-02	3.128150331018522134e+00
-6.861861861861862089e-02	3.167814450267723902e+00
-6.831831831831831903e-02	3.208023546076109955e+00
-6.801801801801801717e-02	3.248785904453057594e+00
-6.771771771771771531e-02	3.290109953608671312e+00
-6.741741741741741345e-02	3.332004266690203220e+00
-6.711711711711711159e-02	3.374477564580511846e+00
-6.681681681681680973e-02	3.417538718780261942e+00
-6.651651651651650787e-02	3.461196754386398844e+00
-6.621621621621621989e-02	3.505460853169278579e+00
-6.591591591591591803e-02	3.550340356736721326e+00
-6.561561561561561617e-02	3.595844769767052362e+00
-6.531531531531531432e-02	3.641983763294125431e+00
-6.501501501501501246e-02	3.688767178036052474e+00
-6.471471471471471060e-02	3.736205027771711151e+00
-6.441441441441440874e-02	3.784307502780811294e+00
-6.411411411411410688e-02	3.833084973368647841e+00
-6.381381381381381890e-02	3.882547993495160998e+00
-6.351351351351351704e-02	3.932707304518650027e+00
-6.321321321321321518e-02	3.983573839053005994e+00
-6.291291291291291332e-02	4.035158724926802165e+00
-6.261261261261261146e-02	4.087473289228229945e+00
-6.231231231231230960e-02	4.140529062422570128e+00
-6.201201201201200774e-02	4.194337782537861159e+00
-6.171171171171170589e-02	4.248911399425445268e+00
-6.141141141141140403e-02	4.304262079111802919e+00
-6.111111111111111605e-02	4.360402208261473511e+00
-6.081081081081081419e-02	4.417344398768333846e+00
-6.051051051051051233e-02	4.475101492484154342e+00
-6.021021021021021047e-02	4.533686566083155789e+00
-5.990990990990990861e-02	4.593112936052869522e+00
-5.960960960960960675e-02	4.653394163798203031e+00
-5.930930930930930489e-02	4.714544060848200324e+00
-5.900900900900900303e-02	4.776576694162709913e+00
-5.870870870870870117e-02	4.839506391545894459e+00
-5.840840840840841319e-02	4.903347747182138505e+00
-5.810810810810811133e-02	4.968115627314100280e+00
-5.780780780780780947e-02	5.033825176080952701e+00
-5.750750750750750762e-02	5.100491821528070346e+00
-5.720720720720720576e-02	5.168131281789207776e+00
-5.690690690690690390e-02	5.236759571433192484e+00
-5.660660660660660204e-02	5.306393007961923480e+00
-5.630630630630630018e-02	5.377048218447855632e+00
-5.600600600600599832e-02	5.448742146306907230e+00
-5.570570570570571034e-02	5.521492058214497511e+00
-5.540540540540540848e-02	5.595315551183659863e+00
-5.510510510510510662e-02	5.670230559830304884e+00
-5.480480480480480476e-02	5.746255363849181563e+00
-5.450450450450450290e-02	5.823408595714378855e+00
-5.420420420420420105e-02	5.901709248604327662e+00
-5.390390390390389919e-02	5.981176684538997534e+00
-5.360360360360359733e-02	6.061830642711074191e+00
-5.330330330330329547e-02	6.143691247997494109e+00
-5.300300300300300749e-02	6.226779019650591884e+00
-5.270270270270270563e-02	6.311114880184809373e+00
-5.240240240240240377e-02	6.396720164488042926e+00
-5.210210210210210191e-02	6.483616629190646741e+00
-5.180180180180180005e-02	6.571826462317456041e+00
-5.150150150150149819e-02	6.661372293232203923e+00
-5.120120120120119633e-02	6.752277202866117101e+00
-5.090090090090089447e-02	6.844564734211280310e+00
-5.060060060060059262e-02	6.938258903059104199e+00
-5.030030030030030463e-02	7.033384208976605656e+00
-5.000000000000000278e-02	7.129965646532010481e+00
-4.969969969969970092e-02	7.228028716798940323e+00
-4.939939939939939906e-02	7.327599439177322260e+00
-4.909909909909909720e-02	7.428704363565310054e+00
-4.879879879879879534e-02	7.531370582901147692e+00
-4.849849849849849348e-02	7.635625746074561349e+00
-4.819819819819819162e-02	7.741498071191441177e+00
-4.789789789789790364e-02	7.849016359171488766e+00
-4.759759759759760178e-02	7.958210007667100960e+00
-4.729729729729729992e-02	8.069109025310199357e+00
-4.699699699699699806e-02	8.181744046313447427e+00
-4.669669669669669620e-02	8.296146345465546190e+00
-4.639639639639639435e-02	8.412347853560552480e+00
-4.609609609609609249e-02	8.530381173289121932e+00
-4.579579579579579063e-02	8.650279595600762761e+00
-4.549549549549548877e-02	8.772077116527958296e+00
-4.519519519519520079e-02	8.895808454455142567e+00
-4.489489489489489893e-02	9.021509067819621919e+00
-4.459459459459459707e-02	9.149215173247084110e+00
-4.429429429429429521e-02	9.278963764144336324e+00
-4.399399399399399335e-02	9.410792629787110286e+00
-4.369369369369369149e-02	9.544740374945567041e+00
-4.339339339339338963e-02	9.680846440082676807e+00
-4.309309309309308778e-02	9.819151122143665589e+00
-4.279279279279278592e-02	9.959695595937173351e+00
-4.249249249249249794e-02	1.010252193609693627e+01
-4.219219219219219608e-02	1.024767313961349657e+01
-4.189189189189189422e-02	1.039519314893407120e+01
-4.159159159159159236e-02	1.054512687565297568e+01
-4.129129129129129050e-02	1.069752022481894116e+01
-4.099099099099098864e-02	1.085242011990921185e+01
-4.069069069069068678e-02	1.100987452850509563e+01
-4.039039039039038492e-02	1.116993248869746402e+01
-4.009009009009008306e-02	1.133264413623126998e+01
-3.978978978978979508e-02	1.149806073238552173e+01
-3.948948948948949322e-02	1.166623469257922352e+01
-3.918918918918919136e-02	1.183721961570080872e+01
-3.888888888888888951e-02	1.201107031417210713e+01
-3.858858858858858765e-02	1.218784284477460922e+01
-3.828828828828828579e-02	1.236759454027683525e+01
-3.798798798798798393e-02	1.255038404190295864e+01
-3.768768768768768207e-02	1.273627133267339673e+01
-3.738738738738738021e-02	1.292531777163166140e+01
-3.708708708708709223e-02	1.311758612895538434e+01
-3.678678678678679037e-02	1.331314062194060455e+01
-3.648648648648648851e-02	1.351204695184872762e+01
-3.618618618618618665e-02	1.371437234161815155e+01
-3.588588588588588479e-02	1.392018557445707572e+01
-3.558558558558558294e-02	1.412955703334672819e+01
-3.528528528528528108e-02	1.434255874148681364e+01
-3.498498498498497922e-02	1.455926440370614472e+01
-3.468468468468469124e-02	1.477974944884362962e+01
-3.438438438438438938e-02	1.500409107308564316e+01
-3.408408408408408752e-02	1.523236828423480738e+01
-3.378378378378378566e-02	1.546466194687825002e+01
-3.348348348348348380e-02	1.570105482843756306e+01
-3.318318318318318194e-02	1.594163164608961658e+01
-3.288288288288288008e-02	1.618647911455933297e+01
-3.258258258258257822e-02	1.643568599478385650e+01
-3.228228228228227636e-02	1.668934314343493597e+01
-3.198198198198198838e-02	1.694754356326556177e+01
-3.168168168168168652e-02	1.721038245422359481e+01
-3.138138138138138467e-02	1.747795726525827575e+01
-3.108108108108108281e-02	1.775036774673723627e+01
-3.078078078078078095e-02	1.802771600339271529e+01
-3.048048048048047909e-02	1.831010654771843704e+01
-3.018018018018017723e-02	1.859764635373813491e+01
-2.987987987987987537e-02	1.889044491105465085e+01
-2.957957957957957351e-02	1.918861427906635342e+01
-2.927927927927928553e-02	1.949226914120692555e+01
-2.897897897897898367e-02	1.980152685903174259e+01
-2.867867867867868181e-02	2.011650752594602309e+01
-2.837837837837837995e-02	2.043733402034848723e+01
-2.807807807807807809e-02	2.076413205794704453e+01
-2.777777777777777624e-02	2.109703024298572771e+01
-2.747747747747747438e-02	2.143616011809837474e+01
-2.717717717717717252e-02	2.178165621246775885e+01
-2.687687687687687066e-02	2.213365608792253525e+01
-2.657657657657658268e-02	2.249230038254780339e+01
-2.627627627627628082e-02	2.285773285132665578e+01
-2.597597597597597896e-02	2.323010040327077164e+01
-2.567567567567567710e-02	2.360955313444201664e+01
-2.537537537537537524e-02	2.399624435620906482e+01
-2.507507507507507338e-02	2.439033061801762159e+01
-2.477477477477477152e-02	2.479197172387691595e+01
-2.447447447447448354e-02	2.520133074167279830e+01
-2.417417417417416781e-02	2.561857400431055964e+01
-2.387387387387387983e-02	2.604387110157182761e+01
-2.357357357357356409e-02	2.647739486144309495e+01
-2.327327327327327611e-02	2.691932131953713636e+01
-2.297297297297296037e-02	2.736982967508865983e+01
-2.267267267267267239e-02	2.782910223184718390e+01
-2.237237237237238441e-02	2.829732432201874559e+01
-2.207207207207206867e-02	2.877468421121043463e+01
-2.177177177177178069e-02	2.926137298211197546e+01
-2.147147147147146495e-02	2.975758439440366843e+01
-2.117117117117117697e-02	3.026351471811208782e+01
-2.087087087087086124e-02	3.077936253734711158e+01
-2.057057057057057325e-02	3.130532852104007446e+01
-2.027027027027025752e-02	3.184161515696484557e+01
-1.996996996996996954e-02	3.238842644494872047e+01
-1.966966966966968156e-02	3.294596754477593947e+01
-1.936936936936936582e-02	3.351444437382591701e+01
-1.906906906906907784e-02	3.409406314901454493e+01
-1.876876876876876210e-02	3.468502986705492930e+01
-1.846846846846847412e-02	3.528754971649287597e+01
-1.816816816816815838e-02	3.590182641435205824e+01
-1.786786786786787040e-02	3.652806145955106132e+01
-1.756756756756755466e-02	3.716645329456289915e+01
-1.726726726726726668e-02	3.781719636599907375e+01
-1.696696696696697870e-02	3.848048007401010295e+01
-1.666666666666666297e-02	3.915648759951957203e+01
-1.636636636636637498e-02	3.984539459741137080e+01
-1.606606606606605925e-02	4.054736774284756251e+01
-1.576576576576577127e-02	4.126256311692502265e+01
-1.546546546546545553e-02	4.199112441689435116e+01
-1.516516516516516755e-02	4.273318097516911962e+01
-1.486486486486485181e-02	4.348884557038280008e+01
-1.456456456456456383e-02	4.425821201280847816e+01
-1.426426426426427585e-02	4.504135248559793325e+01
-1.396396396396396011e-02	4.583831462254087086e+01
-1.366366366366367213e-02	4.664911830246438740e+01
-1.336336336336335640e-02	4.747375214002938293e+01
-1.306306306306306841e-02	4.831216965261906893e+01
-1.276276276276275268e-02	4.916428508334634984e+01
-1.246246246246246470e-02	5.002996886102502572e+01
-1.216216216216214896e-02	5.090904267939909289e+01
-1.186186186186186098e-02	5.180127418013361051e+01
-1.156156156156157300e-02	5.270637122722465762e+01
-1.126126126126125726e-02	5.362397576476426764e+01
-1.096096096096096928e-02	5.455365725562855062e+01
-1.066066066066065354e-02	5.549490570587129668e+01
-1.036036036036036556e-02	5.644712428866427700e+01
-1.006006006006004982e-02	5.740962159280660160e+01
-9.759759759759761844e-03	5.838160353439631223e+01
-9.459459459459473862e-03	5.936216498650209417e+01
-9.159159159159158126e-03	6.035028120082786529e+01
-8.858858858858870144e-03	6.134479911763053650e+01
-8.558558558558554408e-03	6.234442868565407281e+01
-8.258258258258266427e-03	6.334773434256565849e+01
-7.957957957957950690e-03	6.435312683818702340e+01
-7.657657657657662709e-03	6.535885561728579773e+01
-7.357357357357346972e-03	6.636300201520884912e+01
-7.057057057057058991e-03	6.736347355715410856e+01
-6.756756756756771010e-03	6.835799968901702073e+01
-6.456456456456455273e-03	6.934412930260403130e+01
-6.156156156156167292e-03	7.031923044822707425e+01
-5.855855855855851555e-03	7.128049265038157500e+01
-5.555555555555563574e-03	7.222493225397073502e+01
-5.255255255255247837e-03	7.314940122593024796e+01
-4.954954954954959856e-03	7.405059981483144327e+01
-4.654654654654644119e-03	7.492509342870123135e+01
-4.354354354354356138e-03	7.576933401919227151e+01
-4.054054054054068157e-03	7.657968616304405884e+01
-3.753753753753752420e-03	7.735245790194217363e+01
-3.453453453453464439e-03	7.808393624342915018e+01
-3.153153153153148702e-03	7.877042703994223416e+01
-2.852852852852860721e-03	7.940829875646915070e+01
-2.552552552552544984e-03	7.999402941798459210e+01
-2.252252252252257003e-03	8.052425580793749305e+01
-1.951951951951941266e-03	8.099582378215477263e+01
-1.651651651651653285e-03	8.140583838475558309e+01
-1.351351351351365304e-03	8.175171231983549092e+01
-1.051051051051049567e-03	8.203121126256856144e+01
-7.507507507507615863e-04	8.224249448616079405e+01
-4.504504504504458495e-04	8.238414937663870319e+01
-1.501501501501578684e-04	8.245521855128831135e+01
1.501501501501578684e-04	8.245521855128831135e+01
4.504504504504458495e-04	8.238414937663870319e+01
7.507507507507615863e-04	8.224249448616079405e+01
1.051051051051049567e-03	8.203121126256856144e+01
1.351351351351337549e-03	8.175171231983549092e+01
1.651651651651653285e-03	8.140583838475558309e+01
1.951951951951941266e-03	8.099582378215477263e+01
2.252252252252257003e-03	8.052425580793749305e+01
2.552552552552544984e-03	7.999402941798459210e+01
2.852852852852860721e-03	7.940829875646915070e+01
3.153153153153148702e-03	7.877042703994223416e+01
3.453453453453464439e-03	7.808393624342915018e+01
3.753753753753752420e-03	7.735245790194217363e+01
4.054054054054040401e-03	7.657968616304411569e+01
4.354354354354356138e-03	7.576933401919227151e+01
4.654654654654644119e-03	7.492509342870123135e+01
4.954954954954959856e-03	7.405059981483144327e+01
5.255255255255247837e-03	7.314940122593024796e+01
5.555555555555563574e-03	7.222493225397073502e+01
5.855855855855851555e-03	7.128049265038157500e+01
6.156156156156167292e-03	7.031923044822707425e+01
6.456456456456455273e-03	6.934412930260403130e+01
6.756756756756743254e-03	6.835799968901712020e+01
7.057057057057058991e-03	6.736347355715410856e+01
7.357357357357346972e-03	6.636300201520884912e+01
7.657657657657662709e-03	6.535885561728579773e+01
7.957957957957950690e-03	6.435312683818702340e+01
8.258258258258266427e-03	6.334773434256565849e+01
8.558558558558554408e-03	6.234442868565407281e+01
8.858858858858870144e-03	6.134479911763053650e+01
9.159159159159158126e-03	6.035028120082786529e+01
9.459459459459446107e-03	5.936216498650221496e+01
9.759759759759761844e-03	5.838160353439631223e+01
1.006006006006004982e-02	5.740962159280660160e+01
1.036036036036036556e-02	5.644712428866427700e+01
1.066066066066065354e-02	5.549490570587129668e+01
1.096096096096096928e-02	5.455365725562855062e+01
1.126126126126125726e-02	5.362397576476426764e+01
1.156156156156157300e-02	5.270637122722465762e+01
1.186186186186186098e-02	5.180127418013361051e+01
1.216216216216214896e-02	5.090904267939909289e+01
1.246246246246246470e-02	5.002996886102502572e+01
1.276276276276275268e-02	4.916428508334634984e+01
1.306306306306306841e-02	4.831216965261906893e+01
1.336336336336335640e-02	4.747375214002938293e+01
1.366366366366367213e-02	4.664911830246438740e+01
1.396396396396396011e-02	4.583831462254087086e+01
1.426426426426427585e-02	4.504135248559793325e+01
1.456456456456456383e-02	4.425821201280847816e+01
1.486486486486485181e-02	4.348884557038280008e+01
1.516516516516516755e-02	4.273318097516911962e+01
1.546546546546545553e-02	4.199112441689435116e+01
1.576576576576577127e-02	4.126256311692502265e+01
1.606606606606605925e-02	4.054736774284756251e+01
1.636636636636637498e-02	3.984539459741137080e+01
1.666666666666666297e-02	3.915648759951957203e+01
1.696696696696697870e-02	3.848048007401010295e+01
1.726726726726726668e-02	3.781719636599907375e+01
1.756756756756755466e-02	3.716645329456289915e+01
1.786786786786787040e-02	3.652806145955106132e+01
1.816816816816815838e-02	3.590182641435205824e+01
1.846846846846847412e-02	3.528754971649287597e+01
1.876876876876876210e-02	3.468502986705492930e+01
1.906906906906907784e-02	3.409406314901454493e+01
1.936936936936936582e-02	3.351444437382591701e+01
1.966966966966965380e-02	3.294596754477598921e+01
1.996996996996996954e-02	3.238842644494872047e+01
2.027027027027025752e-02	3.184161515696484557e+01
2.057057057057057325e-02	3.130532852104007446e+01
2.087087087087086124e-02	3.077936253734711158e+01
2.117117117117117697e-02	3.026351471811208782e+01
2.147147147147146495e-02	2.975758439440366843e+01
2.177177177177178069e-02	2.926137298211197546e+01
2.207207207207206867e-02	2.877468421121043463e+01
2.237237237237235665e-02	2.829732432201880599e+01
2.267267267267267239e-02	2.782910223184718390e+01
2.297297297297296037e-02	2.736982967508865983e+01
2.327327327327327611e-02	2.691932131953713636e+01
2.357357357357356409e-02	2.647739486144309495e+01
2.387387387387387983e-02	2.604387110157182761e+01
2.417417417417416781e-02	2.561857400431055964e+01
2.447447447447448354e-02	2.520133074167279830e+01
2.477477477477477152e-02	2.479197172387691595e+01
2.507507507507505951e-02	2.439033061801764291e+01
2.537537537537537524e-02	2.399624435620906482e+01
2.567567567567566322e-02	2.360955313444204506e+01
2.597597597597597896e-02	2.323010040327077164e+01
2.627627627627626694e-02	2.285773285132666643e+01
2.657657657657658268e-02	2.249230038254780339e+01
2.687687687687687066e-02	2.213365608792253525e+01
2.717717717717718640e-02	2.178165621246775174e+01
2.747747747747747438e-02	2.143616011809837474e+01
2.777777777777776236e-02	2.109703024298575968e+01
2.807807807807807809e-02	2.076413205794704453e+01
2.837837837837836608e-02	2.043733402034850499e+01
2.867867867867868181e-02	2.011650752594602309e+01
2.897897897897896979e-02	1.980152685903175680e+01
2.927927927927928553e-02	1.949226914120692555e+01
2.957957957957957351e-02	1.918861427906635342e+01
2.987987987987988925e-02	1.889044491105463663e+01
3.018018018018017723e-02	1.859764635373813491e+01
3.048048048048046521e-02	1.831010654771844415e+01
3.078078078078078095e-02	1.802771600339271529e+01
3.108108108108106893e-02	1.775036774673725404e+01
3.138138138138138467e-02	1.747795726525827575e+01
3.168168168168167265e-02	1.721038245422360191e+01
3.198198198198198838e-02	1.694754356326556177e+01
3.228228228228227636e-02	1.668934314343493597e+01
3.258258258258259210e-02	1.643568599478383518e+01
3.288288288288288008e-02	1.618647911455933297e+01
3.318318318318316806e-02	1.594163164608962546e+01
3.348348348348348380e-02	1.570105482843756306e+01
3.378378378378377178e-02	1.546466194687825535e+01
3.408408408408408752e-02	1.523236828423480738e+01
3.438438438438437550e-02	1.500409107308565027e+01
3.468468468468469124e-02	1.477974944884362962e+01
3.498498498498497922e-02	1.455926440370614472e+01
3.528528528528529495e-02	1.434255874148681897e+01
3.558558558558558294e-02	1.412955703334672819e+01
3.588588588588587092e-02	1.392018557445708637e+01
3.618618618618618665e-02	1.371437234161815155e+01
3.648648648648647463e-02	1.351204695184873827e+01
3.678678678678679037e-02	1.331314062194060455e+01
3.708708708708707835e-02	1.311758612895539500e+01
3.738738738738739409e-02	1.292531777163165430e+01
3.768768768768768207e-02	1.273627133267339673e+01
3.798798798798799781e-02	1.255038404190295509e+01
3.828828828828828579e-02	1.236759454027683525e+01
3.858858858858857377e-02	1.218784284477460744e+01
3.888888888888888951e-02	1.201107031417210713e+01
3.918918918918917749e-02	1.183721961570081582e+01
3.948948948948949322e-02	1.166623469257922352e+01
3.978978978978978120e-02	1.149806073238553417e+01
4.009009009009009694e-02	1.133264413623125932e+01
4.039039039039038492e-02	1.116993248869746402e+01
4.069069069069070066e-02	1.100987452850509385e+01
4.099099099099098864e-02	1.085242011990921185e+01
4.129129129129127662e-02	1.069752022481894826e+01
4.159159159159159236e-02	1.054512687565297568e+01
4.189189189189188034e-02	1.039519314893407298e+01
4.219219219219219608e-02	1.024767313961349657e+01
4.249249249249248406e-02	1.010252193609694338e+01
4.279279279279279979e-02	9.959695595937164470e+00
4.309309309309308778e-02	9.819151122143665589e+00
4.339339339339340351e-02	9.680846440082669702e+00
4.369369369369369149e-02	9.544740374945567041e+00
4.399399399399397947e-02	9.410792629787113839e+00
4.429429429429429521e-02	9.278963764144336324e+00
4.459459459459458319e-02	9.149215173247084110e+00
4.489489489489489893e-02	9.021509067819621919e+00
4.519519519519518691e-02	8.895808454455149672e+00
4.549549549549550265e-02	8.772077116527945861e+00
4.579579579579579063e-02	8.650279595600762761e+00
4.609609609609610636e-02	8.530381173289116603e+00
4.639639639639639435e-02	8.412347853560552480e+00
4.669669669669668233e-02	8.296146345465555072e+00
4.699699699699699806e-02	8.181744046313447427e+00
4.729729729729728605e-02	8.069109025310204686e+00
4.759759759759760178e-02	7.958210007667100960e+00
4.789789789789788976e-02	7.849016359171492319e+00
4.819819819819820550e-02	7.741498071191432295e+00
4.849849849849849348e-02	7.635625746074561349e+00
4.879879879879880922e-02	7.531370582901149469e+00
4.909909909909909720e-02	7.428704363565310054e+00
4.939939939939938518e-02	7.327599439177324037e+00
4.969969969969970092e-02	7.228028716798940323e+00
4.999999999999998890e-02	7.129965646532017587e+00
5.030030030030030463e-02	7.033384208976605656e+00
5.060060060060059262e-02	6.938258903059104199e+00
5.090090090090090835e-02	6.844564734211280310e+00
5.120120120120119633e-02	6.752277202866117101e+00
5.150150150150148431e-02	6.661372293232205699e+00
5.180180180180180005e-02	6.571826462317456041e+00
5.210210210210208803e-02	6.483616629190652070e+00
5.240240240240240377e-02	6.396720164488042926e+00
5.270270270270269175e-02	6.311114880184809373e+00
5.300300300300300749e-02	6.226779019650591884e+00
5.330330330330329547e-02	6.143691247997494109e+00
5.360360360360361121e-02	6.061830642711072414e+00
5.390390390390389919e-02	5.981176684538997534e+00
5.420420420420418717e-02	5.901709248604329439e+00
5.450450450450450290e-02	5.823408595714378855e+00
5.480480480480479089e-02	5.746255363849181563e+00
5.510510510510510662e-02	5.670230559830304884e+00
5.540540540540539460e-02	5.595315551183659863e+00
5.570570570570571034e-02	5.521492058214497511e+00
5.600600600600599832e-02	5.448742146306907230e+00
5.630630630630631406e-02	5.377048218447853856e+00
5.660660660660660204e-02	5.306393007961923480e+00
5.690690690690689002e-02	5.236759571433192484e+00
5.720720720720720576e-02	5.168131281789207776e+00
5.750750750750749374e-02	5.100491821528074787e+00
5.780780780780780947e-02	5.033825176080952701e+00
5.810810810810809746e-02	4.968115627314102944e+00
5.840840840840841319e-02	4.903347747182138505e+00
5.870870870870870117e-02	4.839506391545894459e+00
5.900900900900901691e-02	4.776576694162706360e+00
5.930930930930930489e-02	4.714544060848200324e+00
5.960960960960959287e-02	4.653394163798203031e+00
5.990990990990990861e-02	4.593112936052869522e+00
6.021021021021019659e-02	4.533686566083157565e+00
6.051051051051051233e-02	4.475101492484154342e+00
6.081081081081080031e-02	4.417344398768337399e+00
6.111111111111111605e-02	4.360402208261473511e+00
6.141141141141140403e-02	4.304262079111802919e+00
6.171171171171171976e-02	4.248911399425439051e+00
6.201201201201200774e-02	4.194337782537861159e+00
6.231231231231229573e-02	4.140529062422572792e+00
6.261261261261261146e-02	4.087473289228229945e+00
6.291291291291289944e-02	4.035158724926805718e+00
6.321321321321321518e-02	3.983573839053005994e+00
6.351351351351350316e-02	3.932707304518653135e+00
6.381381381381381890e-02	3.882547993495160998e+00
6.411411411411410688e-02	3.833084973368647841e+00
6.441441441441442262e-02	3.784307502780810406e+00
6.471471471471471060e-02	3.736205027771711151e+00
6.501501501501499858e-02	3.688767178036052474e+00
6.531531531531531432e-02	3.641983763294125431e+00
6.561561561561560230e-02	3.595844769767053695e+00
6.591591591591591803e-02	3.550340356736721326e+00
6.621621621621620601e-02	3.505460853169280799e+00
6.651651651651652175e-02	3.461196754386399732e+00
6.681681681681680973e-02	3.417538718780261942e+00
6.711711711711712547e-02	3.374477564580509181e+00
6.741741741741741345e-02	3.332004266690203220e+00
6.771771771771770143e-02	3.290109953608674420e+00
6.801801801801801717e-02	3.248785904453057594e+00
6.831831831831830515e-02	3.208023546076113064e+00
6.861861861861862089e-02	3.167814450267723902e+00
6.891891891891890887e-02	3.128150331018522579e+00
6.921921921921922460e-02	3.089023041822684057e+00
6.951951951951951258e-02	3.050424573008073903e+00
6.981981981981982832e-02	3.012347049093071938e+00
7.012012012012011630e-02	2.974782726182812365e+00
7.042042042042040428e-02	2.937723989424624538e+00
7.072072072072072002e-02	2.901163350540877151e+00
7.102102102102100800e-02	2.865093445448370968e+00
7.132132132132132374e-02	2.829507031959303198e+00
7.162162162162161172e-02	2.794396987547072442e+00
7.192192192192192746e-02	2.759756307153710342e+00
7.222222222222221544e-02	2.725578101018730770e+00
7.252252252252253117e-02	2.691855592519627471e+00
7.282282282282281916e-02	2.658582116028230136e+00
7.312312312312310714e-02	2.625751114799323105e+00
7.342342342342342287e-02	2.593356138912796816e+00
7.372372372372371085e-02	2.561390843286798003e+00
7.402402402402402659e-02	2.529848985767803260e+00
7.432432432432431457e-02	2.498724425289109430e+00
7.462462462462463031e-02	2.468011120077657772e+00
7.492492492492491829e-02	2.437703125885274158e+00
7.522522522522523403e-02	2.407794594225835638e+00
7.552552552552552201e-02	2.378279770612757194e+00
7.582582582582580999e-02	2.349152992805933149e+00
7.612612612612612573e-02	2.320408689088531151e+00
7.642642642642641371e-02	2.292041376596136715e+00
7.672672672672672944e-02	2.264045659713438408e+00
7.702702702702701743e-02	2.236416228539672257e+00
7.732732732732733316e-02	2.209147857408798377e+00
7.762762762762762114e-02	2.182235403440824228e+00
7.792792792792793688e-02	2.155673805100694729e+00
7.822822822822822486e-02	2.129458080750595173e+00
7.852852852852851284e-02	2.103583327196965946e+00
7.882882882882882858e-02	2.078044718247710865e+00
7.912912912912911656e-02	2.052837503302993305e+00
7.942942942942943230e-02	2.027957005999708517e+00
7.972972972972972028e-02	2.003398622919144945e+00
8.003003003003003601e-02	1.979157822350886997e+00
8.033033033033032400e-02	1.955230143094089046e+00
8.063063063063061198e-02	1.931611193272215088e+00
8.093093093093092771e-02	1.908296649142781298e+00
8.123123123123121569e-02	1.885282253896290561e+00
8.153153153153153143e-02	1.862563816453223886e+00
8.183183183183181941e-02	1.840137210277748681e+00
8.213213213213213515e-02	1.817998372229091553e+00
8.243243243243242313e-02	1.796143301463851705e+00
8.273273273273273887e-02	1.774568058390017633e+00
8.303303303303302685e-02	1.753268763660885909e+00
8.333333333333331483e-02	1.732241597189657201e+00
8.363363363363363057e-02	1.711482797166009595e+00
8.393393393393391855e-02	1.690988659064949440e+00
8.423423423423423428e-02	1.670755534648700413e+00
8.453453453453452227e-02	1.650779830973815976e+00
8.483483483483483800e-02	1.631058009419790400e+00
8.513513513513512598e-02	1.611586584753355256e+00
8.543543543543544172e-02	1.592362124234042442e+00
8.573573573573572970e-02	1.573381246757808105e+00
8.603603603603601768e-02	1.554640622025375674e+00
8.633633633633633342e-02	1.536136969722015744e+00
8.663663663663662140e-02	1.517867058696639404e+00
8.693693693693693714e-02	1.499827706136404482e+00
8.723723723723722512e-02	1.482015776740903013e+00
8.753753753753754085e-02	1.464428181905764292e+00
8.783783783783782884e-02	1.447061878926740874e+00
8.813813813813814457e-02	1.429913870232022655e+00
8.843843843843843255e-02	1.412981202644720824e+00
8.873873873873872054e-02	1.396260966670957115e+00
8.903903903903903627e-02	1.379750295805255877e+00
8.933933933933932425e-02	1.363446365844162678e+00
8.963963963963963999e-02	1.347346394201802688e+00
8.993993993993992797e-02	1.331447639225614710e+00
9.024024024024024371e-02	1.315747399515205140e+00
9.054054054054053169e-02	1.300243013250860447e+00
9.084084084084084743e-02	1.284931857532650712e+00
9.114114114114113541e-02	1.269811347751176989e+00
9.144144144144142339e-02	1.254878936963789826e+00
9.174174174174173912e-02	1.240132115301577187e+00
9.204204204204202711e-02	1.225568409386019075e+00
9.234234234234234284e-02	1.211185381755320201e+00
9.264264264264263082e-02	1.196980630295261694e+00
9.294294294294294656e-02	1.182951787672415600e+00
9.324324324324323454e-02	1.169096520770524394e+00
9.354354354354355028e-02	1.155412530133046012e+00
9.384384384384383826e-02	1.141897549416041047e+00
9.414414414414412624e-02	1.128549344855025671e+00
9.444444444444444198e-02	1.115365714747715398e+00
9.474474474474472996e-02	1.102344488952142099e+00
9.504504504504504570e-02	1.089483528397532375e+00
9.534534534534533368e-02	1.076780724604178952e+00
9.564564564564564941e-02	1.064233999208729076e+00
9.594594594594593739e-02	1.051841303492581092e+00
9.624624624624625313e-02	1.039600617913106095e+00
9.654654654654654111e-02	1.027509951639149044e+00
9.684684684684682909e-02	1.015567342093460557e+00
9.714714714714714483e-02	1.003770854504891119e+00
9.744744744744743281e-02	9.921185814723283425e-01
9.774774774774774855e-02	9.806086425410394103e-01
9.804804804804803653e-02	9.692391837904152929e-01
9.834834834834835227e-02	9.580083774309181566e-01
9.864864864864864025e-02	9.469144214072696686e-01
9.894894894894895598e-02	9.359555390052668455e-01
9.924924924924924396e-02	9.251299784605785392e-01
9.954954954954953195e-02	9.144360125694697139e-01
9.984984984984984768e-02	9.038719383032276511e-01
1.001501501501501357e-01	8.934360764290713020e-01
1.004504504504504514e-01	8.831267711406156629e-01
1.007507507507507671e-01	8.729423896999173316e-01
1.010510510510510274e-01	8.628813220911196735e-01
1.013513513513513431e-01	8.529419806835475404e-01
1.016516516516516588e-01	8.431227999005426188e-01
1.019519519519519191e-01	8.334222358901258731e-01
1.022522522522522348e-01	8.238387661949559959e-01
1.025525525525525505e-01	8.143708894215625493e-01
1.028528528528528663e-01	8.050171249114208560e-01
1.031531531531531265e-01	7.957760124181092465e-01
1.034534534534534422e-01	7.866461117945727777e-01
1.037537537537537580e-01	7.776260026928450975e-01
1.040540540540540737e-01	7.687142842752553440e-01
1.043543543543543339e-01	7.599095749338993233e-01
1.046546546546546497e-01	7.512105120132264169e-01
1.049549549549549654e-01	7.426157515315351398e-01
1.052552552552552256e-01	7.341239678992641515e-01
1.055555555555555414e-01	7.257338536352156977e-01
1.058558558558558571e-01	7.174441190845289862e-01
1.061561561561561728e-01	7.092534921432483985e-01
1.064564564564564331e-01	7.011607179935828160e-01
1.067567567567567488e-01	6.931645588513698497e-01
1.070570570570570645e-01	6.852637937242892496e-01
1.073573573573573248e-01	6.774572181768736545e-01
1.076576576576576405e-01	6.697436440975252925e-01
1.079579579579579562e-01	6.621218994635904576e-01
1.082582582582582720e-01	6.545908281888391800e-01
1.085585585585585322e-01	6.471492894517211214e-01
1.088588588588588479e-01	6.397961583151641207e-01
1.091591591591591637e-01	6.325303246290788772e-01
1.094594594594594794e-01	6.253506932320491707e-01
1.097597597597597396e-01	6.182561836466945460e-01
1.100600600600600554e-01	6.112457298714255582e-01
1.103603603603603711e-01	6.043182801809302562e-01
1.106606606606606313e-01	5.974727969320999810e-01
1.109609609609609471e-01	5.907083499593299702e-01
1.112612612612612628e-01	5.840236484416457818e-01
1.115615615615615785e-01	5.774179765806914943e-01
1.118618618618618388e-01	5.708902575197529750e-01
1.121621621621621545e-01	5.644395210750555725e-01
1.124624624624624702e-01	5.580648099420358887e-01
1.127627627627627305e-01	5.517651794960828360e-01
1.130630630630630462e-01	5.455396976053082936e-01
1.133633633633633619e-01	5.393874444581899796e-01
1.136636636636636777e-01	5.333075124049864169e-01
1.139639639639639379e-01	5.272990058076211239e-01
1.142642642642642536e-01	5.213610408898829984e-01
1.145645645645645694e-01	5.154927455797164715e-01
1.148648648648648851e-01	5.096932593384029264e-01
1.151651651651651453e-01	5.039617329769363607e-01
1.154654654654654611e-01	4.982973284656997959e-01
1.157657657657657768e-01	4.926992187476299523e-01
1.160660660660660370e-01	4.871665875652907429e-01
1.163663663663663528e-01	4.816986293087078264e-01
1.166666666666666685e-01	4.762945488841969222e-01
1.169669669669669843e-01	4.709535615975516953e-01
1.172672672672672445e-01	4.656748930402785924e-01
1.175675675675675602e-01	4.604577789670431520e-01
1.178678678678678760e-01	4.553014651564038506e-01
1.181681681681681362e-01	4.502052072537514049e-01
1.184684684684684519e-01	4.451682706025490432e-01
1.187687687687687677e-01	4.401899300748809973e-01
1.190690690690690834e-01	4.352694699129881495e-01
1.193693693693693436e-01	4.304061835899914423e-01
1.196696696696696594e-01	4.255993736916529047e-01
1.199699699699699751e-01	4.208483518143431579e-01
1.202702702702702908e-01	4.161524384698188084e-01
1.205705705705705510e-01	4.115109629864300289e-01
1.208708708708708668e-01	4.069232633991089476e-01
1.211711711711711825e-01	4.023886863256357360e-01
1.214714714714714427e-01	3.979065868319733856e-01
1.217717717717717585e-01	3.934763282933266271e-01
1.220720720720720742e-01	3.890972822583728119e-01
1.223723723723723900e-01	3.847688283224144912e-01
1.226726726726726502e-01	3.804903540117989258e-01
1.229729729729729659e-01	3.762612546785958356e-01
1.232732732732732817e-01	3.720809334023892911e-01
1.235735735735735419e-01	3.679488008957560452e-01
1.238738738738738576e-01	3.638642754110125721e-01
1.241741741741741734e-01	3.598267826472310027e-01
1.244744744744744891e-01	3.558357556572293579e-01
1.247747747747747493e-01	3.518906347539122459e-01
1.250750750750750651e-01	3.479908674142423441e-01
1.253753753753753808e-01	3.441359081782894291e-01
1.256756756756756965e-01	3.403252185412808384e-01
1.259759759759759568e-01	3.365582668388540366e-01
1.262762762762762725e-01	3.328345281292452995e-01
1.265765765765765882e-01	3.291533848409514129e-01
1.268768768768768485e-01	3.255146225591413756e-01
1.271771771771771642e-01	3.219174390874621206e-01
1.274774774774774799e-01	3.183614337150955653e-01
1.277777777777777957e-01	3.148461140383926882e-01
1.280780780780780559e-01	3.113709936287047397e-01
1.283783783783783716e-01	3.079355922851433891e-01
1.286786786786786874e-01	3.045394365014377769e-01
1.289789789789789476e-01	3.011820566300281166e-01
1.292792792792792633e-01	2.978629922002956620e-01
1.295795795795795791e-01	2.945817863207834675e-01
1.298798798798798948e-01	2.913379882730766091e-01
1.301801801801801550e-01	2.881311528661638088e-01
1.304804804804804708e-01	2.849608403798578604e-01
1.307807807807807865e-01	2.818266165493542030e-01
1.310810810810810467e-01	2.787280525739340153e-01
1.313813813813813625e-01	2.756647251233484419e-01
1.316816816816816782e-01	2.726362163146030526e-01
1.319819819819819939e-01	2.696421136406235153e-01
1.322822822822822542e-01	2.666820098480325307e-01
1.325825825825825699e-01	2.637555027788682227e-01
1.328828828828828856e-01	2.608621952043631564e-01
1.331831831831832014e-01	2.580016946831669156e-01
1.334834834834834616e-01	2.551736134698129321e-01
1.337837837837837773e-01	2.523775684838004407e-01
1.340840840840840931e-01	2.496131813303221203e-01
1.343843843843843533e-01	2.468800783468799720e-01
1.346846846846846690e-01	2.441778906413245021e-01
1.349849849849849848e-01	2.415062540891659004e-01
1.352852852852853005e-01	2.388648092706999460e-01
1.355855855855855607e-01	2.362532013474646087e-01
1.358858858858858765e-01	2.336710798969040548e-01
1.361861861861861922e-01	2.311180987377050300e-01
1.364864864864864524e-01	2.285939157818721590e-01
1.367867867867867682e-01	2.260981929420785574e-01
1.370870870870870839e-01	2.236305961065092329e-01
1.373873873873873996e-01	2.211907951731039157e-01
1.376876876876876599e-01	2.187784641171682531e-01
1.379879879879879756e-01	2.163932810559911768e-01
1.382882882882882913e-01	2.140349282747171789e-01
1.385885885885886071e-01	2.117030921891253914e-01
1.388888888888888673e-01	2.093974632398851454e-01
1.391891891891891830e-01	2.071177357336458635e-01
1.394894894894894988e-01	2.048636076628228275e-01
1.397897897897897590e-01	2.026347805430127325e-01
1.400900900900900747e-01	2.004309593025420666e-01
1.403903903903903905e-01	1.982518522436437780e-01
1.406906906906907062e-01	1.960971710738614593e-01
1.409909909909909664e-01	1.939666309853862458e-01
1.412912912912912822e-01	1.918599507456780762e-01
1.415915915915915979e-01	1.897768527590672771e-01
1.418918918918918581e-01	1.877170630673712648e-01
1.421921921921921739e-01	1.856803112754647211e-01
1.424924924924924896e-01	1.836663304099272476e-01
1.427927927927928053e-01	1.816748567388787317e-01
1.430930930930930656e-01	1.797056295928870229e-01
1.433933933933933813e-01	1.777583912276845812e-01
1.436936936936936970e-01	1.758328867557548136e-01
1.439939939939940128e-01	1.739288641583136008e-01
1.442942942942942730e-01	1.720460743610924825e-01
1.445945945945945887e-01	1.701842713429273790e-01
1.448948948948949045e-01	1.683432122343440085e-01
1.451951951951951647e-01	1.665226573663672327e-01
1.454954954954954804e-01	1.647223702435923753e-01
1.457957957957957962e-01	1.629421174370281333e-01
1.460960960960961119e-01	1.611816684153627999e-01
1.463963963963963721e-01	1.594407953515674381e-01
1.466966966966966879e-01	1.577192729498186619e-01
1.469969969969970036e-01	1.560168783331331577e-01
1.472972972972972638e-01	1.543333912244585215e-01
1.475975975975975796e-01	1.526685929603723013e-01
1.478978978978978953e-01	1.510222686964980132e-01
1.481981981981982111e-01	1.493942054563570654e-01
1.484984984984984713e-01	1.477841932802172187e-01
1.487987987987987870e-01	1.461920250491079432e-01
1.490990990990991027e-01	1.446174964238346738e-01
1.493993993993994185e-01	1.430604056961333193e-01
1.496996996996996787e-01	1.415205535841699003e-01
1.499999999999999944e-01	1.399977430223014740e-01

